A general framework for a joint calibration of VIX and VXX options

We analyze the VIX futures market with a focus on the exchange-traded notes written on such contracts, in particular we investigate the VXX notes tracking the short-end part of the futures term structure. Inspired by recent developments in commodity smile modelling, we present a multi-factor stochastic-local volatility model that is able to jointly calibrate plain vanilla options both on VIX futures and VXX notes, thus going beyond the failure of purely stochastic or simply local volatility models. We discuss numerical results on real market data by highlighting the impact of model parameters on implied volatilities.

==> data/histogram.dat <==
xBin	t02	t09	t10	t37	t53	t55	t56	t57	t58	t59	t61	t62	t64	t65	t67	t69
-1	0	0	0	0.001834	0	0	0	0	0	0	0	0	0	0	0	0
-0.99	0	0	0	0.00189	0	0	0	0	0	0	0	0	0	0	0	0
-0.98	0	0	0	0.001872	0	0	0	0	0	0	0	0	0	0	0	0
-0.97	0	0	0	0.001812	0	0	0	0	0	0	0	0	0	0	0	0
-0.96	0	0	0	0.00193	0	0	0	0	0	0	0	0	0	0	0	0
-0.95	0	0	0	0.001932	0	0	0	0	0	0	0	0	0	0	0	0
-0.94	0	0	0	0.001986	0	0	0	0	0	0	0	0	0	0	0	0
-0.93	0	0	0	0.002028	0	0	0	0	0	0	0	0	0	0	0	0
-0.92	0	0	0	0.002158	0	0	0	0	0	0	0	0	0	0	0	0
-0.91	0	0	0	0.002272	0	0	0	0	0	0	0	0	0	0	0	0
-0.9	0	0	0	0.002218	0	0	0	0	0	0	0	0	0	0	0	0
-0.89	0	0	0	0.002404	0	0	0	0	0	0	0	0	0	0	0	0
-0.88	0	0	0	0.002232	0	0	0	0	0	0	0	0	0	0	0	0
-0.87	0	0	0	0.002456	0	0	0	0	0	0	0	0	0	0	0	0
-0.86	0	0	0	0.002542	0	0	0	0	0	0	0	0	0	0	0	0
-0.85	0	0	0	0.002716	0	0	0	0	0	0	0	0	0	0	0	0
-0.84	0	0	0	0.00292	0	0	0	0	0	0	0	0	0	0	0	0
-0.83	0	0	0	0.003338	0	0	0	0	0	0	0	0	0	0	0	0
-0.82	0	0	0	0.003298	0	0	0	0	0	0	0	0	0	0	0	0
-0.81	0	0	0	0.003284	0	0	0	0	0	0	0	0	0	0	0	0
-0.8	0	0	0	0.003346	0	0	0	0	0	0	0	0	0	0	0	0
-0.79	0	0	0	0.003154	0	0	0	0	0	0	0	0	0	0	0	0
-0.78	0	0	0	0.003358	0	0	0	0	0	0	0	0	0	0	0	0
-0.77	0	0	0.00E+00	0.003508	0	0	0	0	0	0	0	0	0	0	0	0
-0.76	0	0	0	0.003592	0	0	0	0	0	0	0	0	0	0	0	0
-0.75	0	0	0	0.003696	0	0	0	0	0	0	0	0	0	0	0	0
-0.74	0	0	0	0.00387	0	0	0	0	0	0	0	0	0	0	0	0
-0.73	0	0	0	0.003838	0	0	0	0	0	0	0	0	0	0	0	0
-0.72	0	0	0	0.00407	0	0	0	0	0	0	0	0	0	0	0	0
-0.71	0	0	0	0.006954	0	0	0	0	0	0	0	0	0	0	0	0
-0.7	0	0	0	0.005296	0	0	0	0	0	0	0	0	0	0	0	0
-0.69	0	0.00E+00	0	0.005186	0	0	0	0	0	0	0	0	0	0	0	0
-0.68	0	0	0	0.005278	0.000102	0	0	0	0	0	0	0	0	0	0	0
-0.67	0	0	0	0.005634	0.000424	0	0	0	0	0	0	0	0	0	0	0
-0.66	0	0	0	0.005828	0.00056	0	0	0	0	0	0	0	0	0	0	0
-0.65	0	0	0	0.005762	0.000596	0	0	0	0	0	0	0	0	0	0	0
-0.64	0	0	0	0.005736	0.000722	0	0	0	0	0	0	0	0	0	0	0
-0.63	0	0	0	0.005856	0.000752	0	0	0	0	0	0	0	0	0	0	0
-0.62	0	0	0	0.00598	0.000888	0	0	0	0	0	0	0	0	0	0	0
-0.61	0	0	0	0.005962	0.000994	0	0	0	0	0	0	0	0	0	0	0
-0.6	0	0	0	0.005946	0.000992	0	0	0	0	0	0	0	0	0	0	0
-0.59	0	0	0	0.006098	0.001092	0	0	0	0	0	0	0	0	0	0	0
-0.58	0	0	0	0.006556	0.001212	0	0	0	0	0	0	0	0	0	0	0
-0.57	0	0	0	0.006618	0.00126	0	0	0	0	0	0	0	0	0	0	0
-0.56	0	0	0	0.006718	0.001276	0	0	0	0	0	0	0	0	0	0	0
-0.55	0	0	0	0.00685	0.001468	0	0	0	0	0	0	0	0	0	0	0
-0.54	0	0	0	0.006922	0.001542	0	0	0	0	0	0	0	0	0	0	0
-0.53	0	0	1.00E-05	0.007046	0.001544	0	0	0	0	0	0	0	0	0	0	0
-0.52	0	0	0.00011	0.00743	0.001654	0	0	0	0	0	0	0	0	0	0	0
-0.51	0	0	0.000272	0.006642	0.001738	0	0	0	0	0	0	0	0	0	0	0
-0.5	0	0	0.00058	0.006932	0.001888	0	0	0	0	0	0	0	0	0	0	0
-0.49	0	0	0.001196	0.007368	0.002014	0.00041	0	0	0	0	0	0	0	0	0	0
-0.48	0	0	0.00208	0.007534	0.00204	0.000706	0	0	0	0	0	0	0	0	0	0
-0.47	0	0	0.003318	0.006622	0.002242	0.000816	0	0	0	0	0	0	0	0	0	0
-0.46	0	0	0.004192	0.006818	0.00231	0.000956	0	0	0	0	0	0	0	0	0	0
-0.45	0	0	0.00495	0.006362	0.002344	0.001152	0	0	0	0	0	0	0	0	0	0
-0.44	0	0	0.005548	0.006848	0.00247	0.001316	0	0	0	0	0	0	0	0	0	0
-0.43	0	0	0.005586	0.006662	0.002718	0.00136	0	0	0	0	0	0	0	0	0	0
-0.42	0	0	0.005478	0.006428	0.002772	0.001508	0.000458	0	0	0	0	0	0	0	0	0
-0.41	0	0	0.005664	0.006696	0.002862	0.001556	0.000822	0	0	0	0	0	0	0	0	0
-0.4	0	0	0.005608	0.00673	0.00313	0.001732	0.001046	0	0	0	0	0	0	0	0	0
-0.39	0	0	0.005806	0.00646	0.003274	0.001918	0.0012	0	0	0	0	0	0	0	0	0
-0.38	0	0	0.006096	0.006522	0.00322	0.002032	0.001498	0	0	0	0	0	0	0	0	0
-0.37	0	2.80E-05	0.00612	0.006648	0.003558	0.00198	0.001616	0	0	0	0	0	0	0	0	0
-0.36	0	0.000166	0.005862	0.006658	0.003464	0.002246	0.001814	0	0	0	0	0	0	0	0	0
-0.35	0	0.000414	0.006138	0.006642	0.003808	0.0025	0.001858	0.000228	0	0	0	0	0	0	0	0
-0.34	0	0.001218	0.006322	0.006534	0.003666	0.002536	0.002268	0.001266	0	0	0	0	0	0	0	0
-0.33	0	0.002516	0.006158	0.00644	0.003766	0.002742	0.002336	0.001688	0	0	0	0	0	0	0	0
-0.32	0	0.004118	0.00652	0.006624	0.003904	0.002962	0.002428	0.002154	0	0	0	0	0	0	0	0
-0.31	0	0.005598	0.006724	0.006378	0.004058	0.003132	0.002718	0.002446	0.001022	0	0	0.0005	0	0	0	0
-0.3	0	0.00672	0.007174	0.00649	0.003798	0.003256	0.003016	0.00278	0.001554	0	0	0.000886	0	0	0	0
-0.29	0	0.007758	0.0073	0.006146	0.004146	0.003484	0.003128	0.003168	0.002154	0	0	0.001116	0	0	0	0
-0.28	0	0.008412	0.008294	0.006436	0.004146	0.003704	0.00333	0.003338	0.00256	4.00E-05	0	0.001234	0	0	0	0
-0.27	0	0.009088	0.008162	0.006388	0.004158	0.004132	0.003528	0.00366	0.002778	0.001498	0	0.001472	0	0	0	0
-0.26	0	0.009922	0.008688	0.00617	0.004436	0.004358	0.004002	0.003998	0.003324	0.00209	0	0.001574	0	0	0	0
-0.25	0	0.010144	0.009746	0.005948	0.004426	0.00463	0.004104	0.004254	0.003516	0.002706	0	0.001876	0	0	0	0
-0.24	0	0.011094	0.010528	0.006088	0.004662	0.004838	0.00443	0.004508	0.004024	0.003106	0	0.001942	0	0	0	0
-0.23	0.00E+00	0.011616	0.011532	0.006112	0.004962	0.00534	0.004992	0.004866	0.00426	0.003594	0.001434	0.002068	0	0	0	0
-0.22	0.00E+00	0.01211	0.012568	0.006252	0.005144	0.00563	0.005116	0.004884	0.004638	0.003948	0.00217	0.002374	0	0	0	0
-0.21	0.00E+00	0.012186	0.013036	0.006	0.00514	0.006068	0.005288	0.005464	0.004916	0.004374	0.002954	0.00252	0	0	0.000424	0.00146
-0.2	0.00E+00	0.01275	0.013912	0.005924	0.00542	0.006364	0.006072	0.005584	0.005204	0.004892	0.00347	0.002822	0	0.00032	0.002208	0.00476
-0.19	0.00E+00	0.013288	0.01421	0.005778	0.005454	0.006698	0.006306	0.005678	0.00558	0.005278	0.00406	0.002996	0.001	0.002342	0.002882	0.005988
-0.18	0.00E+00	0.01403	0.014656	0.005706	0.005694	0.006994	0.006946	0.006266	0.005964	0.005938	0.004514	0.003318	0.003132	0.003398	0.003748	0.00709
-0.17	0.00E+00	0.014732	0.014796	0.005746	0.005614	0.007262	0.007498	0.006136	0.006222	0.006356	0.005266	0.003736	0.004334	0.004346	0.004402	0.008502
-0.16	0.00E+00	0.01533	0.015584	0.005636	0.005718	0.007454	0.007802	0.006914	0.006764	0.00725	0.005784	0.004178	0.005334	0.005204	0.005108	0.010832
-0.15	0.00E+00	0.016056	0.015914	0.005678	0.005944	0.007254	0.008334	0.007054	0.006874	0.007548	0.00637	0.004696	0.006506	0.00626	0.006184	0.015296
-0.14	0.00E+00	0.016738	0.016468	0.005438	0.006132	0.007638	0.00847	0.007624	0.00766	0.007924	0.007294	0.005744	0.00774	0.00769	0.007734	0.021116
-0.13	0.00E+00	0.016762	0.016714	0.00572	0.005968	0.007374	0.008514	0.008136	0.008318	0.008076	0.0082	0.007674	0.009528	0.009814	0.010824	0.018082
-0.12	0.00E+00	0.017578	0.017178	0.00538	0.006	0.007776	0.008474	0.008786	0.008926	0.008416	0.009588	0.010838	0.01178	0.012404	0.017696	0.016168
-0.11	0.00E+00	0.017906	0.017456	0.005472	0.006018	0.007936	0.008282	0.008966	0.009744	0.00886	0.010878	0.011888	0.013662	0.013218	0.0188	0.01759
-0.1	7.54E-02	0.01861	0.017546	0.005362	0.006316	0.007934	0.008636	0.00949	0.010348	0.008978	0.012678	0.011304	0.015188	0.013586	0.017508	0.01825
-0.09	1.69E-01	0.019672	0.01778	0.00526	0.006212	0.007892	0.008666	0.009528	0.010556	0.010074	0.014212	0.011674	0.01559	0.013928	0.015954	0.015182
-0.08	1.48E-01	0.020114	0.018402	0.005104	0.006482	0.00822	0.008918	0.009632	0.010794	0.011186	0.013964	0.01226	0.015758	0.014088	0.015624	0.013538
-0.07	1.13E-01	0.020466	0.018916	0.005226	0.006602	0.00831	0.009126	0.00952	0.011	0.012194	0.013674	0.01294	0.015736	0.014458	0.016128	0.019272
-0.06	7.65E-02	0.021232	0.019288	0.00506	0.006764	0.008454	0.00949	0.009848	0.010778	0.012522	0.013214	0.01342	0.015902	0.016068	0.017464	0.02461
-0.05	5.60E-02	0.021558	0.019434	0.005014	0.006656	0.008792	0.009482	0.010218	0.011136	0.012248	0.013192	0.014136	0.016526	0.019148	0.020374	0.024182
-0.04	4.51E-02	0.022336	0.019454	0.005068	0.007012	0.008804	0.009628	0.010434	0.01125	0.01218	0.013254	0.014278	0.016206	0.01902	0.019512	0.01427
-0.03	3.69E-02	0.02284	0.01975	0.004916	0.007018	0.008894	0.009776	0.010542	0.011344	0.012442	0.013682	0.015642	0.01608	0.0177	0.016346	0.013448
-0.02	3.09E-02	0.0233	0.019224	0.00483	0.006994	0.00894	0.009894	0.010994	0.011592	0.013094	0.01454	0.017366	0.016198	0.017228	0.015418	0.012548
-0.01	2.62E-02	0.023606	0.019322	0.004844	0.006952	0.009244	0.010326	0.012086	0.012682	0.014608	0.016026	0.01747	0.017304	0.01723	0.014868	0.012052
0	0.022712	0.023674	0.018958	0.004718	0.007294	0.009256	0.010956	0.01275	0.01337	0.01521	0.017438	0.01596	0.019454	0.017304	0.015454	0.011762
0.01	0.019706	0.02346	0.018836	0.004708	0.007136	0.009374	0.011864	0.013464	0.013296	0.014646	0.017218	0.015414	0.019338	0.018624	0.01687	0.011858
0.02	0.01713	0.023554	0.018678	0.004476	0.007062	0.009778	0.012624	0.013114	0.013254	0.014376	0.016718	0.015166	0.017558	0.021246	0.019768	0.012824
0.03	0.01514	0.023104	0.01795	0.00465	0.007266	0.010054	0.012348	0.012696	0.013596	0.014322	0.016248	0.018012	0.017328	0.021576	0.018296	0.016934
0.04	0.013272	0.022184	0.017248	0.004514	0.007854	0.010022	0.011642	0.012224	0.013616	0.014488	0.015868	0.02408	0.033632	0.020146	0.01694	0.020438
0.05	0.011934	0.02185	0.016612	0.004398	0.008192	0.009828	0.01134	0.011536	0.01431	0.014936	0.015546	0.017834	0.019642	0.019388	0.016534	0.018194
0.06	0.010858	0.021208	0.016106	0.004452	0.008644	0.010084	0.011096	0.011244	0.01425	0.015372	0.015606	0.015714	0.01703	0.01888	0.017832	0.017796
0.07	0.009836	0.02037	0.0154	0.004476	0.008954	0.010132	0.0109	0.011308	0.01433	0.015428	0.015984	0.01486	0.015502	0.019692	0.018524	0.01807
0.08	0.008626	0.019316	0.01429	0.004176	0.00902	0.010306	0.010852	0.011344	0.014452	0.015266	0.017058	0.015006	0.015166	0.02066	0.017696	0.01795
0.09	0.007934	0.017972	0.013676	0.004246	0.00868	0.010734	0.010684	0.012894	0.014222	0.015312	0.01739	0.015888	0.014488	0.02057	0.017062	0.01855
0.1	0.007214	0.016724	0.012902	0.004186	0.008376	0.010928	0.010614	0.01485	0.014188	0.015494	0.017386	0.016678	0.014628	0.020138	0.020398	0.01913
0.11	0.00661	0.015782	0.01253	0.004132	0.00832	0.01152	0.010942	0.014292	0.014554	0.01624	0.01741	0.019918	0.016564	0.020132	0.023016	0.019328
0.12	0.005982	0.014796	0.011542	0.004166	0.008154	0.011618	0.011326	0.013136	0.015504	0.016422	0.017944	0.022856	0.022822	0.020904	0.027666	0.01933
0.13	0.005262	0.013894	0.011226	0.003974	0.008086	0.012038	0.012548	0.012598	0.017712	0.016368	0.021504	0.023464	0.023126	0.021474	0.04159	0.021002
0.14	0.004762	0.0129	0.01043	0.003922	0.00869	0.01208	0.014442	0.012856	0.018974	0.016558	0.021702	0.023098	0.023164	0.022048	0.034166	0.024836
0.15	0.004666	0.01188	0.009976	0.003982	0.009772	0.011738	0.015154	0.01427	0.019732	0.016278	0.021952	0.023556	0.024426	0.02314	0.016236	0.028828
0.16	0.004208	0.011252	0.00922	0.003756	0.01035	0.011876	0.014788	0.022152	0.019572	0.015986	0.022926	0.025562	0.030162	0.02635	0.014346	0.012656
0.17	0.003774	0.010752	0.009024	0.003746	0.011436	0.01171	0.014254	0.01996	0.019082	0.016134	0.026198	0.03302	0.03116	0.026146	0.01304	0.011628
0.18	0.003442	0.009928	0.008368	0.003862	0.011366	0.012416	0.01357	0.018388	0.020054	0.01965	0.036062	0.024532	0.015312	0.014618	0.012518	0.01075
0.19	0.003146	0.00927	0.00808	0.003564	0.01117	0.013876	0.01316	0.018766	0.020556	0.024454	0.019754	0.015162	0.013868	0.013334	0.011434	0.010268
0.2	0.002778	0.008734	0.007786	0.003604	0.011098	0.014338	0.012922	0.019934	0.024612	0.035212	0.015186	0.014196	0.01259	0.011844	0.010622	0.0097
0.21	0.00281	0.00829	0.007044	0.003548	0.010948	0.015352	0.01728	0.023262	0.029346	0.024182	0.013712	0.012484	0.011792	0.011152	0.010202	0.008994
0.22	0.002422	0.00786	0.006818	0.00346	0.01098	0.016752	0.022742	0.031626	0.014754	0.014448	0.012486	0.01176	0.011052	0.010532	0.009538	0.008852
0.23	0.00227	0.007006	0.006538	0.00357	0.011226	0.018046	0.02953	0.014644	0.013218	0.013266	0.011754	0.011226	0.010584	0.0099	0.009056	0.008482
0.24	0.00211	0.006926	0.006194	0.003414	0.011464	0.018994	0.026946	0.01314	0.012208	0.012114	0.01127	0.010256	0.009994	0.009724	0.009226	0.008418
0.25	0.00191	0.006322	0.005732	0.003394	0.012376	0.023906	0.01362	0.012138	0.011474	0.01148	0.010502	0.00986	0.009578	0.008992	0.008292	0.007864
0.26	0.001816	0.005858	0.005586	0.00327	0.014144	0.022314	0.012412	0.01121	0.010448	0.010786	0.010138	0.009562	0.00914	0.008536	0.00819	0.007898
0.27	0.001544	0.005716	0.005382	0.003384	0.014612	0.012148	0.011296	0.010548	0.009992	0.010256	0.009414	0.009286	0.008836	0.008366	0.00773	0.007384
0.28	0.00156	0.005268	0.005044	0.00319	0.014662	0.01124	0.010536	0.009938	0.009486	0.010114	0.008836	0.008652	0.008374	0.008074	0.007684	0.00696
0.29	0.0014	0.004906	0.004816	0.00332	0.01493	0.010636	0.009954	0.009378	0.008926	0.00963	0.008576	0.008484	0.008406	0.008024	0.007566	0.007
0.3	0.001306	0.004726	0.004582	0.003218	0.01813	0.010014	0.009326	0.008942	0.008748	0.00895	0.008474	0.008198	0.007724	0.00753	0.006852	0.006536
0.31	0.001222	0.004574	0.004386	0.003204	0.016752	0.009274	0.00901	0.00835	0.008106	0.008156	0.007938	0.008076	0.007168	0.00751	0.006828	0.006352
0.32	0.00114	0.00414	0.004046	0.003096	0.010016	0.00903	0.008398	0.008022	0.007916	0.007894	0.00764	0.007814	0.007038	0.007258	0.006594	0.005896
0.33	0.000986	0.003906	0.003914	0.003082	0.00922	0.008468	0.00821	0.007884	0.007546	0.007926	0.007448	0.007392	0.00666	0.0069	0.006614	0.005864
0.34	0.000866	0.003674	0.003662	0.003116	0.008608	0.00807	0.007858	0.007326	0.007412	0.007358	0.007174	0.007214	0.006642	0.006672	0.006018	0.00565
0.35	0.000788	0.003444	0.00355	0.003044	0.008364	0.007758	0.007234	0.007318	0.007006	0.007328	0.006956	0.00684	0.006506	0.00664	0.006038	0.005638
0.36	0.000832	0.003454	0.003436	0.002958	0.007962	0.007478	0.007122	0.006984	0.00693	0.007254	0.006858	0.006502	0.00594	0.006172	0.005734	0.005312
0.37	0.000754	0.00324	0.003304	0.002862	0.007534	0.00708	0.007016	0.006894	0.00658	0.006928	0.006484	0.006262	0.006098	0.005854	0.00553	0.005092
0.38	0.00065	0.003056	0.003218	0.002998	0.007456	0.006996	0.006778	0.006638	0.006592	0.006774	0.006338	0.006166	0.005744	0.005688	0.005226	0.004996
0.39	0.00058	0.002894	0.003052	0.002752	0.006992	0.006746	0.006404	0.006528	0.006332	0.006738	0.006154	0.005804	0.005526	0.005556	0.005034	0.005112
0.4	0.000508	0.002744	0.002816	0.002772	0.006886	0.006468	0.006456	0.006344	0.006118	0.006346	0.005736	0.005794	0.00555	0.005428	0.004844	0.004974
0.41	0.00051	0.002818	0.002886	0.002696	0.006472	0.006202	0.006142	0.00615	0.006016	0.006122	0.005606	0.005324	0.00551	0.005436	0.004726	0.004886
0.42	0.00051	0.00248	0.002648	0.002654	0.006284	0.006176	0.00612	0.006194	0.0059	0.00587	0.00575	0.00527	0.005378	0.004934	0.004726	0.004838
0.43	0.000446	0.002506	0.002498	0.002612	0.005984	0.005898	0.005646	0.005964	0.005658	0.005766	0.005356	0.00524	0.005254	0.004912	0.004628	0.004862
0.44	0.000412	0.0023	0.002462	0.002604	0.005972	0.00572	0.00572	0.005764	0.005524	0.00539	0.00528	0.005018	0.005132	0.00491	0.004474	0.004852
0.45	0.000354	0.002174	0.002358	0.002604	0.005924	0.005518	0.005442	0.00559	0.005372	0.005288	0.004992	0.004852	0.004958	0.004694	0.004444	0.004712
0.46	0.00033	0.00216	0.00224	0.002556	0.005458	0.00549	0.005412	0.00557	0.00525	0.005004	0.004992	0.005014	0.004752	0.004822	0.004394	0.004378
0.47	0.000306	0.0019	0.00221	0.002572	0.00548	0.005332	0.005204	0.005336	0.005098	0.004894	0.004786	0.004932	0.004674	0.004588	0.004366	0.004118
0.48	0.000246	0.001862	0.002064	0.002578	0.00538	0.005108	0.00502	0.005036	0.004722	0.00494	0.004592	0.004888	0.004722	0.00446	0.004312	0.003758
0.49	0.000254	0.001796	0.001928	0.002338	0.005064	0.005118	0.004926	0.005088	0.004916	0.004838	0.004614	0.004938	0.004448	0.00438	0.004154	0.0037
0.5	0.00025	0.001762	0.001858	0.002488	0.005034	0.005122	0.004888	0.004924	0.004606	0.00459	0.004406	0.004794	0.004456	0.004386	0.004174	0.003668
0.51	0.000218	0.00163	0.00176	0.00255	0.004856	0.004776	0.004586	0.004804	0.004552	0.00439	0.004212	0.004594	0.0045	0.0041	0.004394	0.003476
0.52	0.000204	0.001536	0.001836	0.002268	0.004894	0.0047	0.004602	0.004706	0.004556	0.004284	0.004046	0.004178	0.004402	0.004042	0.004202	0.003466
0.53	0.000202	0.001498	0.001636	0.002362	0.00454	0.004476	0.004604	0.004448	0.004494	0.004298	0.004046	0.004014	0.004374	0.004	0.004042	0.003552
0.54	0.000192	0.001406	0.001572	0.002256	0.00452	0.00452	0.00457	0.00446	0.004496	0.004188	0.00401	0.003846	0.004124	0.004056	0.00393	0.003212
0.55	0.000158	0.001254	0.001626	0.002274	0.00454	0.00428	0.004392	0.004094	0.004264	0.00408	0.003976	0.003846	0.003772	0.003812	0.00386	0.003242
0.56	0.000154	0.001268	0.001516	0.002176	0.004434	0.00426	0.004288	0.003934	0.004082	0.00419	0.003958	0.003704	0.003476	0.003708	0.00361	0.003066
0.57	0.000148	0.001222	0.001474	0.002284	0.004366	0.004022	0.004244	0.003842	0.00412	0.004026	0.003744	0.003668	0.003406	0.003518	0.003596	0.003218
0.58	0.000126	0.00124	0.001458	0.00217	0.004262	0.004214	0.004212	0.003782	0.004114	0.003828	0.003694	0.003418	0.00315	0.003564	0.00343	0.003076
0.59	9.00E-05	0.001198	0.001354	0.002104	0.004214	0.004084	0.00399	0.003776	0.0039	0.00389	0.003824	0.003276	0.003124	0.003502	0.003452	0.003192
0.6	0.00013	0.001176	0.001262	0.00216	0.003954	0.003996	0.004038	0.003544	0.0039	0.003844	0.003612	0.00345	0.00307	0.003334	0.003204	0.00292
0.61	0.000104	0.001064	0.001322	0.00204	0.00382	0.003906	0.003868	0.003496	0.003744	0.003722	0.00346	0.003324	0.003108	0.003446	0.003212	0.002924
0.62	7.40E-05	0.00102	0.001258	0.001884	0.004072	0.00386	0.003678	0.0035	0.003636	0.003728	0.00345	0.00329	0.003054	0.003332	0.003228	0.002946
0.63	8.80E-05	0.00098	0.001192	0.002076	0.00386	0.003816	0.003644	0.00356	0.003512	0.003524	0.00329	0.003118	0.003024	0.00339	0.003006	0.003074
0.64	8.20E-05	0.00101	0.001148	0.002094	0.003552	0.00372	0.003634	0.003444	0.003476	0.003514	0.003134	0.003438	0.002758	0.003434	0.00302	0.003078
0.65	8.20E-05	0.00092	0.001174	0.0019	0.003706	0.003756	0.003602	0.003352	0.003492	0.003426	0.003246	0.003256	0.002852	0.003334	0.003096	0.003014
0.66	6.00E-05	0.000898	0.001146	0.001984	0.003714	0.003556	0.003472	0.003368	0.003314	0.003142	0.003236	0.003364	0.002982	0.003256	0.002946	0.002956
0.67	5.60E-05	0.000866	0.001056	0.001984	0.003438	0.003474	0.003558	0.003354	0.003158	0.003254	0.003138	0.003224	0.002874	0.003278	0.00315	0.003092
0.68	7.20E-05	0.000826	0.000994	0.002048	0.00346	0.00352	0.003172	0.00343	0.003192	0.003178	0.003086	0.003354	0.002898	0.003256	0.00298	0.00288
0.69	3.00E-05	0.000836	0.000958	0.001924	0.003338	0.003288	0.00321	0.003336	0.003124	0.003266	0.00304	0.003292	0.002958	0.00308	0.003174	0.002878
0.7	4.60E-05	0.000786	0.000964	0.001852	0.003398	0.00327	0.003104	0.00349	0.003134	0.003224	0.003034	0.003268	0.002964	0.003056	0.00294	0.00281
0.71	4.40E-05	0.000738	0.000888	0.001874	0.003228	0.00334	0.003024	0.00354	0.003234	0.003244	0.00306	0.003278	0.002878	0.003172	0.002824	0.00278
0.72	4.00E-05	0.000638	0.000826	0.001852	0.003392	0.00311	0.00315	0.003402	0.002936	0.003092	0.003064	0.003394	0.002886	0.002912	0.002828	0.002656
0.73	2.20E-05	0.000682	0.000842	0.001798	0.003434	0.003106	0.00303	0.0033	0.003106	0.003022	0.002894	0.003078	0.002848	0.002826	0.002722	0.00287
0.74	3.20E-05	0.00066	0.000738	0.001952	0.003088	0.002974	0.003044	0.002958	0.00313	0.002966	0.003062	0.003284	0.002952	0.002962	0.002732	0.002782
0.75	3.20E-05	0.00055	0.000836	0.001796	0.00315	0.003108	0.002954	0.00292	0.003116	0.002876	0.003024	0.003096	0.002808	0.002808	0.002644	0.002812
0.76	2.20E-05	0.000558	0.000774	0.001716	0.003126	0.002934	0.002926	0.002838	0.00313	0.002726	0.002818	0.003186	0.002768	0.002664	0.002648	0.002718
0.77	8.00E-06	0.000582	0.000736	0.00185	0.003142	0.002922	0.002992	0.002748	0.003038	0.00273	0.0028	0.00304	0.002756	0.002744	0.002558	0.002774
0.78	1.80E-05	0.000516	0.000706	0.001688	0.003196	0.002824	0.002834	0.002718	0.00302	0.002728	0.0029	0.00288	0.002902	0.002746	0.002618	0.002816
0.79	1.40E-05	0.000556	0.000662	0.001802	0.003062	0.002918	0.00272	0.00282	0.003048	0.002528	0.002856	0.002758	0.002806	0.002566	0.002576	0.002684
0.8	2.20E-05	0.000518	0.000688	0.001636	0.00292	0.00283	0.002866	0.002782	0.003228	0.002552	0.0029	0.002902	0.002896	0.002596	0.002696	0.002694
0.81	1.80E-05	0.000546	0.000654	0.001586	0.00311	0.003016	0.002948	0.002688	0.00316	0.00259	0.002888	0.002906	0.002892	0.002608	0.002648	0.002508
0.82	8.00E-06	0.00048	0.000668	0.001608	0.00299	0.003016	0.002794	0.002814	0.003034	0.002546	0.003034	0.002758	0.003024	0.002412	0.002656	0.002704
0.83	1.00E-05	0.000388	0.000556	0.00151	0.002954	0.00296	0.002876	0.002862	0.003062	0.002374	0.002986	0.002726	0.00294	0.002268	0.002864	0.002572
0.84	1.40E-05	0.000406	0.000566	0.001584	0.002912	0.002838	0.002876	0.00297	0.00279	0.002522	0.002904	0.00274	0.002946	0.002374	0.002874	0.002408
0.85	1.20E-05	0.00046	0.000626	0.00152	0.002904	0.002914	0.002852	0.003072	0.002892	0.00238	0.00323	0.002702	0.002926	0.002194	0.003204	0.002482
0.86	2.00E-06	0.000382	0.00056	0.001624	0.002846	0.002784	0.002898	0.003312	0.00283	0.00259	0.003006	0.002892	0.002942	0.002238	0.003494	0.00246
0.87	2.00E-06	0.000428	0.000528	0.001474	0.002838	0.002666	0.002692	0.00308	0.00281	0.00249	0.00313	0.002992	0.00322	0.002202	0.003856	0.002366
0.88	1.40E-05	0.000396	0.0005	0.001624	0.002894	0.002826	0.002738	0.002732	0.002684	0.002408	0.00327	0.002642	0.002876	0.002152	0.003914	0.00241
0.89	6.00E-06	0.000376	0.00051	0.001478	0.002704	0.002628	0.002568	0.002578	0.002578	0.0025	0.00341	0.001694	0.00168	0.002298	0.004048	0.002314
0.9	6.00E-06	0.00035	0.000472	0.001478	0.002676	0.00269	0.002636	0.002458	0.002522	0.002524	0.002	0.001324	0.001484	0.0024	0.00285	0.002364
0.91	6.00E-06	0.00037	0.000592	0.001408	0.002722	0.00258	0.002526	0.00244	0.002588	0.002802	0.00149	0.001098	0.00108	0.001616	0.00177	0.002282
0.92	4.00E-06	0.000308	0.000488	0.001426	0.00249	0.002522	0.002462	0.002374	0.0026	0.003026	0.001218	0.000916	0.001012	0.001234	0.00138	0.002322
0.93	8.00E-06	0.000338	0.00048	0.001464	0.002428	0.00246	0.002424	0.002492	0.002644	0.003194	0.001138	0.000922	0.000886	0.000888	0.001198	0.0023
0.94	8.00E-06	0.000294	0.000448	0.001376	0.002654	0.002536	0.002152	0.002578	0.002626	0.003286	0.000844	0.000832	0.000788	0.000872	0.001112	0.00222
0.95	4.00E-06	0.0003	0.000466	0.001398	0.00268	0.00238	0.002122	0.00266	0.00266	0.003556	0.000904	0.00071	0.000748	0.000786	0.001056	0.002206
0.96	4.00E-06	0.000306	0.000406	0.001466	0.00255	0.002394	0.00232	0.002664	0.00263	0.002902	0.000776	0.000698	0.000704	0.000672	0.000884	0.002266
0.97	0	0.000324	0.000428	0.001346	0.002528	0.002358	0.002234	0.002742	0.002772	0.00173	0.000714	0.000634	0.000632	0.000634	0.000832	0.002262
0.98	2.00E-06	0.00023	0.000344	0.001306	0.002434	0.002292	0.002214	0.002712	0.00201	0.001286	0.000634	0.000556	0.000644	0.000668	0.00075	0.0023
0.99	3.20E-05	0.010308	0.017826	0.222958	0.122464	0.079186	0.06335	0.046382	0.030944	0.029632	0.024032	0.02262	0.023106	0.023296	0.026884	0.044482


==> data/vxx_mean.dat <==
vxxKa	vxxMKTa	vxxLVam0	vxxLVam1	vxxLVam2	vxxLVam3	vxxLVam4	vxxLVam5	vxxLVam6	vxxLVam7	vxxLVam75	vxxLVam8	vxxKb	vxxMKTb	vxxLVbm0	vxxLVbm1	vxxLVbm2	vxxLVbm3	vxxLVbm4	vxxLVbm5	vxxLVbm6	vxxLVbm7	vxxLVbm75	vxxLVbm8	vxxKc	vxxMKTc	vxxLVcm0	vxxLVcm1	vxxLVcm2	vxxLVcm3	vxxLVcm4	vxxLVcm5	vxxLVcm6	vxxLVcm7	vxxLVcm75	vxxLVcm8
8	3.096973743	3.416053273	3.239549082	3.364298695	3.261522519	3.172229895	3.135606011	3.16382949	3.144817674	3.254173056	3.103315663	2	3.689185926	4.868008418	4.656435561	4.598532934	4.6636524	4.601639795	4.539679645	4.465294353	4.114626559	4.408753031	4.01687224	10	0.774321726	1.686097076	1.624286876	1.599183851	1.549447467	1.52180082	1.48430276	1.448740795	1.386292474	1.449916795	1.381900574
9	2.718446556	3.007876858	2.847212668	2.958628911	2.866664348	2.786821242	2.754091542	2.77931361	2.762323093	2.857562769	2.72524808	3	2.993003229	3.905082418	3.743469563	3.699320443	3.748716631	3.701888475	3.654976024	3.598478769	3.328645805	3.627486918	3.252724809	11	0.670796113	1.519415643	1.457141138	1.429355896	1.380262802	1.353062575	1.31863401	1.286204002	1.22950819	1.288620829	1.225311776
10	2.380147826	2.646988003	2.49729325	2.595937943	2.513522931	2.442052278	2.412772645	2.435334601	2.420135123	2.502887503	2.386987339	4	2.523581465	3.287563264	3.14995761	3.113159554	3.153808895	3.115445321	3.076969938	3.030602267	2.80733564	3.05384597	2.744231091	12	0.663548871	1.371777799	1.308973415	1.278532837	1.228781735	1.200588983	1.167855484	1.137996348	1.086332079	1.141345418	1.082214948
11	2.073259205	2.326522045	2.182472289	2.26705471	2.193095853	2.129180282	2.103015693	2.123175662	2.109593481	2.181087809	2.07999361	5	2.170685778	2.838968074	2.713023564	2.680475938	2.715206009	2.682520691	2.64971014	2.610186515	2.418791566	2.630438263	2.364506904	13	0.488276214	1.24210811	1.17936652	1.145879634	1.094403927	1.063491431	1.030291389	1.001912713	0.954311994	1.00544365	0.950049803
12	1.511821606	2.041518697	1.89936419	1.966064112	1.898775459	1.841715149	1.818413417	1.836366788	1.824270386	1.885438286	1.797930335	6	1.888008345	2.490272983	2.369399922	2.338100037	2.368321958	2.339849206	2.311244233	2.276803879	2.10935205	2.295295301	2.061729677	14	0.564587369	1.132027558	1.069845903	1.033507251	0.979801649	0.944157851	0.907110633	0.877962145	0.832752174	0.87973926	0.827780765
13	1.282972712	1.787393371	1.646502877	1.690053326	1.625718505	1.574616058	1.553983815	1.569879043	1.559168335	1.610715675	1.535870057	7	1.450996479	2.207369137	2.088437851	2.05516248	2.081307425	2.056179686	2.030872737	2.000441722	1.852087572	2.017815672	1.809786491	15	0.558888163	1.043133147	0.982679154	0.94514728	0.88975729	0.848561494	0.805076917	0.770780621	0.724671202	0.766393769	0.717564667
14	1.068555124	1.558912069	1.422129146	1.438845691	1.37199307	1.323938512	1.305645423	1.319592162	1.310193346	1.352638766	1.289787751	8	1.269875757	1.970472084	1.852872183	1.81484215	1.83625334	1.813803198	1.791203945	1.764066322	1.631579615	1.780702193	1.593737852	15.5	0.573604945	1.006758587	0.947822009	0.910487373	0.855058604	0.811949736	0.765529578	0.7270605	0.67895374	0.717293811	0.670030027
15	0.865590648	1.351781412	1.22187239	1.212596908	1.139431315	1.087776318	1.069797297	1.081865778	1.073731439	1.107416049	1.056121703	9	1.110554199	1.766895372	1.651499908	1.606881746	1.622283037	1.601743079	1.581410768	1.557088447	1.438254673	1.573239791	1.404185386	16	0.588321727	0.975593712	0.918672982	0.881879659	0.827292061	0.78340718	0.735127127	0.692801479	0.642216892	0.676612333	0.631293013
15.5	0.767664439	1.255863781	1.130003394	1.109301786	1.032875506	0.976310516	0.95547619	0.966602011	0.959089916	0.9884656	0.942854907	10	0.96836892	1.588527814	1.475898031	1.424830469	1.432693496	1.412758728	1.394348761	1.372479376	1.265678101	1.388324947	1.234914538	16.5	0.592348475	0.949342932	0.895001344	0.859040968	0.805962536	0.762441624	0.713681557	0.669319464	0.617262881	0.647181912	0.604175144
16	0.671535957	1.165449312	1.044365559	1.013116215	0.934011272	0.871086268	0.84323144	0.853100172	0.846208938	0.871285654	0.8313437	11	0.83940444	1.430285516	1.320469981	1.263955367	1.262999948	1.242014167	1.224968482	1.205329779	1.109331016	1.220985971	1.081566376	17	0.596375223	0.927615613	0.876196548	0.841470142	0.790149767	0.747945085	0.700159798	0.655864855	0.604243364	0.629591475	0.588792529
16.5	0.533541158	1.082400275	0.966801625	0.926003485	0.845503174	0.776339234	0.73546803	0.740916773	0.734530568	0.755313067	0.721039544	12	0.721191287	1.288819655	1.182179437	1.121028375	1.110771485	1.086295788	1.069719355	1.052039732	0.966037431	1.067622814	0.940926271	17.5	0.609929458	0.909947537	0.861563655	0.828423903	0.77917158	0.738753047	0.692970099	0.650402313	0.60068439	0.621961052	0.583158816
17	0.395546358	1.009239647	0.899918833	0.851391069	0.771871096	0.698657712	0.643339609	0.634559112	0.62483193	0.642003405	0.612135601	13	0.611861032	1.163802589	1.059274906	0.994440852	0.974709119	0.944423227	0.926180187	0.910028179	0.83316167	0.925421252	0.810511122	18	0.623483693	0.895865625	0.850523899	0.819191428	0.772109097	0.733761184	0.690529972	0.65051407	0.60351688	0.62134652	0.584167606
17.5	0.398615411	0.949450799	0.847335595	0.793985511	0.718043009	0.64668957	0.58559586	0.558748911	0.534611688	0.549523631	0.518242588	14	0.509483483	1.057713198	0.954863129	0.886027011	0.856147566	0.817748014	0.793765135	0.77775314	0.708933671	0.792269902	0.688454534	18.5	0.638162991	0.884953626	0.842549096	0.813152616	0.768293927	0.732035211	0.691539757	0.654346063	0.609982479	0.625228924	0.589345238
18	0.423727243	0.906236797	0.811792846	0.757590255	0.687171635	0.622043049	0.567065942	0.532647754	0.495102888	0.506473568	0.47378169	15	0.490529784	0.973570542	0.874284345	0.802595385	0.76175867	0.713422034	0.677422408	0.656607128	0.593943256	0.667545121	0.574072407	19	0.652842288	0.876767702	0.83723886	0.809772185	0.767093547	0.732728528	0.695027344	0.660435565	0.618480635	0.631806436	0.596916762
18.5	0.397595543	0.88144725	0.794230911	0.74223627	0.67851664	0.620414839	0.575078691	0.540934087	0.49892924	0.506259869	0.476572685	15.5	0.517186655	0.940643687	0.844274315	0.772343583	0.727280036	0.674504272	0.630821858	0.603155576	0.541671257	0.609381166	0.520925445	19.5	0.666267947	0.870895385	0.834101035	0.808506232	0.767918739	0.735334083	0.700172321	0.66775336	0.628015873	0.63993095	0.605822813
19	0.460288443	0.874842924	0.793496555	0.745163796	0.68768177	0.635625058	0.59709255	0.565135084	0.522783565	0.526899189	0.501005239	16	0.543843525	0.913846428	0.821147622	0.749873542	0.702052845	0.646550161	0.596828272	0.558998984	0.495844786	0.556115651	0.472750831	20	0.679693605	0.866973695	0.832789157	0.80882726	0.770217345	0.739422856	0.70641025	0.67590701	0.637996111	0.648937673	0.615473739
19.5	0.511199853	0.883489641	0.807197301	0.762390565	0.708809273	0.661007402	0.62650615	0.595767989	0.554059552	0.555994762	0.532929851	16.5	0.534135238	0.892766952	0.804204948	0.734689981	0.685669509	0.629723295	0.576688565	0.529740168	0.461944965	0.512298076	0.434889783	20.5	0.691257164	0.864614901	0.833005978	0.810448739	0.773689264	0.744570134	0.7133407	0.684621352	0.648137364	0.658401012	0.625430785
20	0.563392947	0.903648336	0.832128841	0.789508861	0.738271299	0.692697921	0.659789303	0.628814556	0.588534934	0.58905479	0.567862211	17	0.524426951	0.877018732	0.792623299	0.725649873	0.676953673	0.622154128	0.568962952	0.517812073	0.447315602	0.485686867	0.41572614	21	0.702820723	0.863622909	0.834431185	0.813118846	0.778031065	0.75046844	0.720768314	0.693644761	0.658375758	0.66811067	0.635496448
20.5	0.606475275	0.931910676	0.863655047	0.82299681	0.773484648	0.728290305	0.695123019	0.663006646	0.624441142	0.623929701	0.604142391	17.5	0.547841582	0.865974933	0.785602291	0.721608543	0.674249681	0.621755004	0.570601993	0.520346584	0.451931343	0.479591064	0.41753372	21.5	0.71375851	0.863711512	0.836863802	0.816639943	0.783073133	0.75687586	0.728554424	0.702807548	0.668556744	0.677970303	0.645675153
21	0.65271593	0.96568895	0.899487017	0.86026188	0.811618565	0.766146635	0.7311937	0.69725078	0.660766681	0.659540608	0.640886719	18	0.571256213	0.858973633	0.782569987	0.721545847	0.676213584	0.626492983	0.578587436	0.531847169	0.468692224	0.488649421	0.432808038	22	0.724696296	0.864783181	0.840120499	0.820807049	0.788632817	0.763639737	0.736627153	0.712047502	0.678700391	0.687954301	0.655948079
21.5	0.688635384	1.002603024	0.937395999	0.899605426	0.850781406	0.804566834	0.767866578	0.731928539	0.696823992	0.695216589	0.677383341	18.5	0.589554879	0.855298809	0.782545682	0.72451701	0.681528813	0.634766837	0.590334697	0.547796625	0.490501743	0.5057086	0.454179368	22.5	0.733642226	0.866613979	0.8440171	0.825505753	0.794632542	0.77069794	0.744821379	0.72134962	0.688837159	0.698046164	0.666331625
22	0.733790139	1.041172293	0.976178031	0.939274672	0.889745797	0.842845358	0.80454101	0.766735739	0.732487767	0.730814682	0.713357826	19	0.607853544	0.854328684	0.785144032	0.730011277	0.689391037	0.645260974	0.604073483	0.565604928	0.513488296	0.525856322	0.477264776	23	0.742588155	0.869065539	0.848422716	0.830638195	0.800888485	0.777954251	0.753135017	0.730712275	0.699136338	0.708245172	0.676783669
22.5	0.782143387	1.080091096	1.015102432	0.978409822	0.928108903	0.880201708	0.840646168	0.801306601	0.767982986	0.766422547	0.74908498	19.5	0.62672559	0.855767434	0.789853663	0.737507263	0.699093991	0.657223648	0.618807216	0.58404627	0.535865486	0.54667392	0.500202037	23.5	0.750626953	0.872040997	0.853139392	0.836141766	0.80735928	0.785330064	0.761538212	0.740086733	0.709553798	0.718553702	0.687345523
23	0.820076472	1.118287894	1.053284691	1.016790134	0.965222748	0.916646738	0.876026503	0.835252145	0.803230906	0.801873609	0.784357149	20	0.645597636	0.859092419	0.796151458	0.746388084	0.710122596	0.670228955	0.634121439	0.60236883	0.557028181	0.567017838	0.522100054	24	0.758665751	0.87549039	0.858138328	0.841881195	0.813976745	0.792803039	0.769993132	0.749451829	0.719991354	0.72894133	0.697967201
23.5	0.846850218	1.155587677	1.090333754	1.05430218	1.001149294	0.952012397	0.910812531	0.868718931	0.837900699	0.836783718	0.818622052	20.5	0.658759558	0.863967778	0.803716083	0.75636871	0.722064967	0.683939079	0.649606876	0.620347433	0.576933997	0.586505262	0.542704908	24.5	0.766807268	0.879313529	0.863358963	0.84785435	0.820682265	0.800328873	0.778542801	0.758825722	0.730477904	0.73939062	0.708631696
24	0.873277766	1.191481084	1.126003757	1.090554902	1.035943146	0.986134817	0.944947978	0.902204467	0.871752069	0.870972205	0.851995627	21	0.671921479	0.870176606	0.812319142	0.767223173	0.734622069	0.698087088	0.665079297	0.637869457	0.595703197	0.605077349	0.562179915	25	0.774948784	0.883402901	0.868791353	0.85399153	0.827514631	0.807846017	0.787093675	0.768219727	0.741035267	0.749907941	0.719369356
24.5	0.920844604	1.225828714	1.160162779	1.125521073	1.069264937	1.018683839	0.97807663	0.935440918	0.905060205	0.904523878	0.884685853	21.5	0.685567257	0.877379097	0.821572564	0.778592607	0.74766316	0.712566529	0.680538715	0.654869332	0.613433831	0.622833232	0.580765879	25.5	0.782338053	0.887709814	0.874414465	0.860150223	0.834351096	0.815304297	0.795572968	0.777594822	0.751641358	0.760467833	0.730156724
25	0.980061097	1.258791557	1.193022673	1.159223985	1.101354972	1.050017607	1.010216938	0.968027205	0.937559347	0.937469692	0.916506698	22	0.699213034	0.885462698	0.83126286	0.790306154	0.760904855	0.727165055	0.695964319	0.671431754	0.630461826	0.63999071	0.598620818	26	0.789727321	0.89220458	0.880116633	0.866399113	0.841216106	0.822743427	0.804017663	0.786963658	0.76229665	0.77107455	0.741021171
25.5	0.990131057	1.290449738	1.224599034	1.19166162	1.13217604	1.080351027	1.041420244	0.999956988	0.969520206	0.969751384	0.94754564	22.5	0.716368777	0.894165927	0.84134868	0.80221799	0.77417362	0.74171822	0.711245849	0.687760851	0.647058593	0.656748058	0.615920297	26.5	0.797107618	0.896897215	0.885944236	0.872632388	0.848130263	0.830143584	0.81245123	0.796274407	0.773020155	0.781687652	0.751832946
26	1.057725941	1.320872062	1.25475719	1.222791399	1.161661754	1.10965424	1.071764095	1.030968056	1.000603259	1.001228008	0.977631193	23	0.73352452	0.903464052	0.85183318	0.814194413	0.787478827	0.756179947	0.726443591	0.703805735	0.663475871	0.673307432	0.632991192	27	0.804487914	0.901705426	0.891832099	0.878897859	0.85507155	0.837445981	0.820870007	0.8055387	0.783782909	0.792307442	0.762623989
26.5	1.056112385	1.349850691	1.283503747	1.25296558	1.189979883	1.137653289	1.10092629	1.06129576	1.030762393	1.031942241	1.006722878	23.5	0.743137402	0.913151279	0.862621426	0.826222897	0.800707312	0.770461187	0.741545067	0.719715559	0.679785776	0.689780517	0.649940275	28	0.820777587	0.911599566	0.903656727	0.891378466	0.86871383	0.851863831	0.837583829	0.824052568	0.805249487	0.813428434	0.784008292
27	1.106240375	1.377532984	1.310913667	1.282362021	1.217418008	1.164649408	1.129485114	1.091058981	1.060445551	1.062155481	1.035249364	24	0.752750283	0.923054074	0.873503944	0.838228483	0.813993871	0.784587916	0.75657473	0.735593214	0.696077813	0.706230508	0.666799534	29	0.831170059	0.921711767	0.915414719	0.903769128	0.882056875	0.866001286	0.854120904	0.842368188	0.8263321	0.834264249	0.805034102
28	1.161130359	1.4293981	1.362281798	1.338281357	1.269214567	1.215599612	1.184318213	1.148198438	1.117038359	1.120264389	1.089770967	24.5	0.764785398	0.932998987	0.884433708	0.850091607	0.827217573	0.798448182	0.77151597	0.751451005	0.712504115	0.722729625	0.683642199	30	0.845301968	0.931941236	0.926996171	0.915877839	0.895095039	0.879801215	0.870315137	0.860356794	0.846870647	0.854608975	0.825537309
29	1.249378815	1.47732257	1.410179974	1.390491286	1.318385468	1.264020796	1.237247795	1.202545271	1.171118587	1.175862594	1.141925031	25	0.776820513	0.942941926	0.895266426	0.861839367	0.840233323	0.812057692	0.786343604	0.767255627	0.72914513	0.739358903	0.700491433	31	0.854615147	0.942313796	0.938408714	0.927913609	0.907917581	0.893339798	0.886126617	0.877843632	0.86694555	0.87442287	0.845516337
30	1.333559069	1.522324057	1.454653964	1.439995604	1.365675933	1.310492065	1.288132809	1.254780654	1.222574574	1.22863202	1.191138408	25.5	0.791198069	0.95295392	0.906080077	0.873465792	0.853031396	0.825429656	0.801004394	0.783101377	0.745922634	0.756089147	0.717398562	32	0.870168138	0.952717175	0.949736023	0.939909668	0.920490024	0.906512233	0.901619428	0.894738061	0.886508089	0.893609191	0.864934041
31	1.402206378	1.564501222	1.496351519	1.487477307	1.410971261	1.355027608	1.336812359	1.304201191	1.272423152	1.279389297	1.238524205	26	0.805575624	0.963001437	0.916815167	0.884976456	0.86555649	0.838563997	0.815500895	0.798834952	0.762848527	0.772865077	0.734262988	33	0.882163662	0.96310765	0.960882725	0.951769536	0.932672854	0.919447704	0.916744951	0.911188731	0.905487788	0.912101129	0.883645031
32	1.400133981	1.604677788	1.5363407	1.53313772	1.454151612	1.397602348	1.382788607	1.351114077	1.32129987	1.328605993	1.284689369	26.5	0.814987244	0.973018229	0.927396633	0.896294912	0.87783413	0.851396167	0.829788905	0.8144696	0.779844382	0.789611724	0.751045757	34	0.896890812	0.973566024	0.97185073	0.963342853	0.94457552	0.932036074	0.931541877	0.927223349	0.923693573	0.929854689	0.901513178
33	1.470710154	1.643839571	1.574494832	1.577273289	1.496207764	1.438389155	1.427487714	1.39588202	1.368771175	1.375989892	1.329036618	27	0.824398863	0.983024071	0.937898912	0.907448881	0.889901944	0.863947619	0.843822891	0.829990092	0.796815194	0.806285086	0.767711304	35	0.909240586	0.983856313	0.982722257	0.974825735	0.956160321	0.944406211	0.94588409	0.942848334	0.941116909	0.946889452	0.918661121
34	1.539219333	1.682094745	1.612002267	1.620614711	1.536999481	1.477740207	1.470721165	1.438399657	1.414545931	1.421433432	1.371654554	28	0.847247559	1.002811204	0.958506139	0.92901897	0.913474077	0.88831422	0.871259359	0.86058761	0.830250576	0.839165743	0.800602173	36	0.917683072	0.994026549	0.993431014	0.986050283	0.967350492	0.956426762	0.959756142	0.957992831	0.957882255	0.963219885	0.935037865
35	1.605452951	1.719247051	1.648377795	1.663866726	1.576240273	1.515776564	1.512679536	1.479292746	1.459313289	1.465684875	1.413246688	29	0.862124903	1.022208304	0.978717159	0.949580089	0.936208003	0.911787151	0.89794147	0.890688101	0.862735056	0.87112169	0.832550225	37	0.931751836	1.003951792	1.003802252	0.997080118	0.978367843	0.968041686	0.973187491	0.972562797	0.974010344	0.978846986	0.950610128
36	1.668265416	1.755136988	1.684280859	1.706062556	1.614582405	1.553411687	1.552880476	1.519244426	1.501788168	1.508099816	1.452745879	30	0.886091313	1.041025143	0.998163415	0.969340177	0.958098167	0.934330923	0.923839573	0.91994379	0.894210648	0.901999511	0.863283748	38	0.942718306	1.013782668	1.014031913	1.007772921	0.989128984	0.979400748	0.986199822	0.986464278	0.989519942	0.993801643	0.965451218
37	1.730097795	1.790493188	1.719726594	1.747725063	1.652204074	1.590803282	1.591012145	1.557747267	1.542801281	1.549315521	1.49153285	31	0.904513757	1.059518906	1.016759418	0.988514729	0.979019288	0.956211824	0.948710455	0.948206079	0.924456268	0.931603777	0.892471893	39	0.951991513	1.023462729	1.023961381	1.018219202	0.999552613	0.990477386	0.998782239	0.999745244	1.004408914	1.008121003	0.979662817
38	1.78908233	1.825669014	1.755009798	1.788680012	1.688423207	1.628436201	1.627870963	1.5954812	1.583334809	1.589708367	1.529478665	32	0.927635254	1.077718659	1.034784263	1.006720277	0.999063166	0.977495927	0.972525639	0.975438087	0.953404134	0.959798043	0.920098255	40	0.959001239	1.032938633	1.033651818	1.028426217	1.009583417	1.001214622	1.010901701	1.012531058	1.01861616	1.021777926	0.993222538
39	1.845881836	1.860600998	1.789538782	1.8279859	1.724129386	1.665491189	1.664393375	1.632806873	1.62382774	1.629651415	1.567290338	33	0.946692322	1.095644117	1.052223103	1.024028458	1.018386502	0.997932363	0.995624525	1.001611534	0.981014786	0.986587301	0.946248602	41	0.963662626	1.042307572	1.042982057	1.038431919	1.019414552	1.011535923	1.022642227	1.024813123	1.032136499	1.03478579	1.006196707
40	1.913197631	1.895424625	1.822537188	1.866702647	1.758685382	1.702402038	1.700820044	1.66967053	1.663042278	1.668682605	1.604148676	34	0.961460729	1.113061328	1.06900972	1.040729492	1.036900703	1.017546603	1.01780448	1.026690507	1.007210558	1.011993865	0.971020811	42	0.976326031	1.051508885	1.052081019	1.048297862	1.028932163	1.021475296	1.033890397	1.036510715	1.0450087	1.047151689	1.018540546
41	1.967818072	1.930189864	1.855067694	1.904509622	1.792257937	1.73829825	1.73654746	1.704993967	1.701374781	1.706880182	1.640177239	35	0.985378551	1.130067225	1.085276376	1.056791051	1.054856666	1.036370322	1.039094372	1.050682891	1.03193477	1.036014941	0.994401986	43	0.987673292	1.060510914	1.061026184	1.058069268	1.038085628	1.031172239	1.044730264	1.047715517	1.057311628	1.058937495	1.030272236
42	1.864538804	1.964177124	1.887303181	1.941645437	1.824857399	1.773043607	1.770993707	1.739817862	1.738633732	1.744548007	1.675575446	36	0.992019336	1.146736427	1.10097678	1.072262633	1.07204315	1.054417887	1.059634775	1.073453654	1.055267361	1.058662561	1.016331515	44	0.998155949	1.069410232	1.069786063	1.067646911	1.047019001	1.04061412	1.055196988	1.058529217	1.069067849	1.070163412	1.041443925
43	1.905401239	1.99783962	1.919627179	1.977880453	1.856583809	1.80660203	1.804300527	1.774077251	1.774815583	1.781507954	1.710006004	37	1.009748498	1.162928297	1.116252711	1.087163499	1.088592743	1.072066652	1.079474954	1.095199886	1.077462515	1.080076561	1.03696578	45	1.00191185	1.07817376	1.078413284	1.077108256	1.05568561	1.04970226	1.065304448	1.068886069	1.080294281	1.080890218	1.052111927
44	1.952633386	2.030617299	1.951726465	2.013130025	1.887490727	1.840082403	1.836847101	1.807872439	1.810510882	1.817943595	1.743957653	38	1.024826766	1.178667366	1.131086666	1.101735158	1.104575986	1.089134383	1.098610614	1.116012561	1.098480709	1.100273621	1.056340825	46	1.009254415	1.08673999	1.086858957	1.086322073	1.064049776	1.058381904	1.075047723	1.078855677	1.091079815	1.091167255	1.062222669
45	1.998760019	2.062500175	1.983189085	2.047798026	1.916854855	1.872889404	1.868269301	1.841580531	1.84543241	1.853428108	1.777029658	39	1.055030582	1.194056069	1.145677613	1.115906187	1.120085834	1.105588231	1.116926171	1.135873862	1.118376758	1.119322213	1.074586271	47	1.019349016	1.095158372	1.095182714	1.095320368	1.072188014	1.066798715	1.084558453	1.088386464	1.101366269	1.100978537	1.071812613
46	2.042004358	2.093785155	2.013619336	2.081571239	1.94491329	1.904492666	1.899069534	1.875433107	1.879858708	1.888037343	1.809160373	40	1.066221768	1.209020526	1.160093307	1.129498309	1.135343253	1.121332372	1.134427199	1.15478528	1.137286062	1.137352019	1.091821823	48	1.02408079	1.103493569	1.1034634	1.104135276	1.080105112	1.075006922	1.09382534	1.097585792	1.111158985	1.110343512	1.080927487
47	2.084288307	2.124520732	2.043501134	2.114303535	1.972730395	1.93527339	1.930012113	1.909335732	1.913775781	1.921774331	1.840655645	41	1.074433822	1.223562978	1.174254922	1.142645418	1.150258112	1.136504801	1.151244671	1.172867586	1.155192697	1.154407064	1.108101884	49	1.02654116	1.111770551	1.111700905	1.112827601	1.087846029	1.083016162	1.102919262	1.106466653	1.120521699	1.119303341	1.089579337
48	2.126924609	2.154464048	2.072488726	2.145990678	2.000313528	1.964974561	1.959766091	1.942052941	1.946927751	1.954684233	1.871993413	42	1.101179551	1.2378711	1.188188945	1.155259819	1.164684594	1.151254694	1.167363333	1.190215612	1.172213528	1.170557161	1.123538106	50	1.044241115	1.119848698	1.11989041	1.121333739	1.095362823	1.090795249	1.111812112	1.114942214	1.129492676	1.127828132	1.097763446
49	2.168779216	2.184055862	2.100702779	2.177237427	2.026314807	1.993974385	1.989222908	1.973687317	1.97951055	1.987021768	1.902902423	43	1.099162106	1.251855113	1.201851276	1.167444433	1.178727489	1.165497633	1.18295017	1.206874594	1.188327584	1.185872926	1.138233186	51	1.043927078	1.127677766	1.127916402	1.129624879	1.102635742	1.098322035	1.120427345	1.123019462	1.138094399	1.13597937	1.105601126
50	2.209370426	2.212974401	2.127880918	2.20783519	2.051716282	2.023109728	2.018578476	2.004174994	2.011501167	2.01892187	1.932844184	44	1.124235911	1.265544622	1.215393852	1.179282418	1.19238806	1.179331392	1.198046178	1.222882717	1.203645048	1.200411506	1.15216398	52	1.060360631	1.135293314	1.135770331	1.137701373	1.109722995	1.105714126	1.128866955	1.130726753	1.146319203	1.143767411	1.113100007
51	2.247934256	2.241339001	2.154175757	2.237612602	2.076244391	2.05155413	2.047016151	2.034280393	2.042877687	2.050092331	1.961807408	45	1.129159518	1.278819866	1.228720691	1.19075095	1.205564662	1.192897302	1.212849488	1.238383245	1.218100104	1.214176716	1.165207985	53	1.058050306	1.142730784	1.143535874	1.145593092	1.116663528	1.112912328	1.137126778	1.138104541	1.154160578	1.151220991	1.120220434
52	2.284804344	2.269165519	2.179910245	2.266203035	2.099878686	2.079462931	2.074575927	2.063916116	2.073846762	2.080654671	1.990095124	46	1.147177207	1.291862619	1.241909314	1.202122579	1.218583638	1.206140511	1.227335495	1.253371201	1.23200129	1.227232001	1.177363565	54	1.069194316	1.150012654	1.151240284	1.153290189	1.12344598	1.119900287	1.14521394	1.145235673	1.161668111	1.1583719	1.127010901
53	2.321626442	2.296915072	2.205115943	2.294007228	2.124255662	2.106537162	2.101173473	2.092570217	2.103818697	2.110333727	2.017665329	47	1.169560288	1.304608426	1.254771573	1.213327285	1.231326596	1.218983875	1.241482865	1.267820715	1.245317917	1.239618062	1.18871948	55	1.068564445	1.157183703	1.158734575	1.160905824	1.130086442	1.126763469	1.153059364	1.151960785	1.168872053	1.165207866	1.133529254
54	2.358476649	2.324281391	2.230116298	2.321479513	2.148170816	2.132370078	2.126724978	2.120427328	2.132811435	2.139327669	2.04461474	48	1.167232639	1.317198041	1.267406215	1.224226251	1.243791911	1.23148872	1.255408671	1.281752587	1.258037636	1.251445071	1.199456059	56	1.290660176	1.164173378	1.166061969	1.168479523	1.136591226	1.133488959	1.16068519	1.158322794	1.175894749	1.171773388	1.139777245
55	2.394931119	2.351173942	2.25424409	2.348264294	2.171932068	2.158030881	2.151008523	2.14790364	2.160884232	2.167552415	2.070536294	49	1.183553988	1.329444313	1.279808571	1.234854464	1.256027741	1.243623151	1.26906135	1.295155757	1.270178438	1.262675779	1.20951491	57	1.245614796	1.171082675	1.173307598	1.175948958	1.142983182	1.140085475	1.168120096	1.164339429	1.182622951	1.178103647	1.145835375
56	2.430936813	2.377333117	2.277891221	2.374103155	2.195511523	2.183275509	2.174649663	2.175176038	2.188571911	2.195156621	2.095691761	50	1.204585371	1.341402134	1.292021811	1.24527923	1.268091125	1.25547027	1.282496654	1.308186646	1.281799899	1.273418368	1.219141374	58	1.200569416	1.177882966	1.180509032	1.183329249	1.149266677	1.146470297	1.175421841	1.170121144	1.189123616	1.184207267	1.151589252
57	2.465129552	2.402611413	2.301350266	2.399345741	2.218937107	2.2081306	2.198236696	2.20197522	2.215821635	2.222129446	2.120332116	51	1.229731736	1.353075383	1.304047514	1.2555506	1.279863632	1.267048657	1.295600402	1.320907909	1.293045765	1.283703095	1.228251195	59	1.155524036	1.184658004	1.187721902	1.190680006	1.155378389	1.152757109	1.182581685	1.175766426	1.195467	1.190101101	1.157066666
58	2.497110828	2.426828699	2.324227158	2.423974179	2.242671145	2.232393706	2.221274864	2.228003948	2.242631588	2.248627167	2.14462987	52	1.213646066	1.364543191	1.315947063	1.265572449	1.291298021	1.278281285	1.308457239	1.333262969	1.303883319	1.293562472	1.236920897	60	1.110478656	1.191403722	1.19483954	1.197913234	1.161347475	1.15892621	1.189711543	1.181249288	1.201647988	1.19579428	1.162285046
59	2.529146744	2.450146181	2.346177102	2.447973718	2.266485819	2.255928069	2.243701839	2.25372184	2.269059409	2.274555081	2.168214207	53	1.227448277	1.375788443	1.327516397	1.275431515	1.302481612	1.28914411	1.321127779	1.345372973	1.314317764	1.302982386	1.245234119	65	1.14708278	1.223839323	1.228612985	1.232479756	1.18985853	1.187953786	1.223316462	1.206533659	1.230709746	1.221955724	1.185823918
60	2.561325701	2.473021184	2.367232333	2.471457873	2.29010825	2.278519995	2.265266038	2.278667469	2.295622971	2.300062486	2.191333096	54	1.246019666	1.386779686	1.338853102	1.285172184	1.313469799	1.299809278	1.333458172	1.357239211	1.32452008	1.312070785	1.253276996	70	1.205881394	1.254238263	1.260906477	1.264411658	1.215369391	1.215142783	1.254731729	1.229789098	1.258003619	1.245751056	1.206980139
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	55	1.264393941	1.39755594	1.349945209	1.29489385	1.32441509	1.310305655	1.345567137	1.368903196	1.334359894	1.32083992	1.261028108	75	1.2221228	1.282789164	1.291957886	1.293646244	1.23926698	1.239994926	1.285233357	1.25115708	1.285323183	1.269223524	1.228508403
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	56	1.282465876	1.408100589	1.360941964	1.30448157	1.33520156	1.320500451	1.357587887	1.38043711	1.343798638	1.329262711	1.268461323	80	1.271302528	1.309885893	1.321123498	1.321144558	1.262933232	1.264500521	1.315176148	1.272112853	1.312005513	1.29253095	1.251446642
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	57	1.299809979	1.418357393	1.371696376	1.314007995	1.345713581	1.330409758	1.369423221	1.391739518	1.353008202	1.33740843	1.275803273	85	1.273017946	1.334501554	1.34845134	1.346929931	1.285228637	1.287393969	1.345110072	1.292501181	1.33916472	1.315461123	1.273169509
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	58	1.276549814	1.428361619	1.382275427	1.323464033	1.356034308	1.340052091	1.381096916	1.402803389	1.362071363	1.345423388	1.283178919	90	1.314844738	1.356894774	1.374097365	1.371320677	1.305760143	1.308712433	1.374400052	1.312247014	1.366164625	1.337999461	1.29291644
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	59	1.29237034	1.438306442	1.392773515	1.332720289	1.36617918	1.349695255	1.392534983	1.413731695	1.370978601	1.35328058	1.290506613	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	60	1.308056673	1.448127225	1.403160937	1.341653465	1.376204175	1.359349432	1.403760275	1.424715862	1.379825076	1.361045121	1.297872699	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan


==> data/vxx_vix_implied.dat <==
vxxKa	vxxMKTa	vxxLVa	vxxBAa	vxxKb	vxxMKTb	vxxLVb	vxxBAb	vxxKc	vxxMKTc	vxxLVc	vxxBAc	vixKa	vixMKTa	vixLVa	vixBAa	vixKb	vixMKTb	vixLVb	vixBAb	vixKc	vixMKTc	vixLVc	vixBAc	vixKd	vixMKTd	vixLVd	vixBAd
8	3.096973743	3.178056986	0.426750489	2	3.689185926	4.089712752	1.152132223	10	0.774321726	1.399968671	0.331633978	10	1.645125968	1.58123012	1.032554712	10	1.169126612	1.132023697	0.467940033	10	0.860190796	0.832886042	0.362215449	10	0.78631709	0.749566254	0.31067959
9	2.718446556	2.780525055	0.37459097	3	2.993003229	3.242097475	0.934714469	11	0.670796113	1.242690931	0.28729503	10.5	1.479552435	1.497082551	0.92863335	10.5	1.073379396	1.073890572	0.429617447	11	0.826812236	0.786699785	0.348160161	11	0.756175386	0.707806709	0.298770384
10	2.380147826	2.42501172	0.327974769	4	2.523581465	2.611305348	0.788114121	12	0.663548871	1.099189539	0.284191111	11	1.319641835	1.41302927	0.828266298	11	0.981649545	1.016287799	0.392902801	12	0.70017228	0.743191594	0.294833679	12	0.647346044	0.667735582	0.255771121
11	2.073259205	2.102437659	0.285686755	5	2.170685778	2.262763857	0.67790485	13	0.488276214	0.96744373	0.209123647	11.5	1.335716816	1.330229746	0.838355675	11.5	0.893262968	0.959532114	0.357526293	13	0.704670475	0.709781467	0.296727812	13	0.653591692	0.636556025	0.258238822
12	1.511821606	1.806063623	0.208322919	6	1.888008345	1.915833517	0.589624729	14	0.564587369	0.847866459	0.241806924	12	1.094040297	1.250822691	0.686668672	12	0.900903004	0.904557038	0.360584198	14	0.674867524	0.693415394	0.148078123	14	0.631733513	0.622617315	0.180594439
13	1.282972712	1.530653741	0.176788464	7	1.450996479	1.683085324	0.453145987	15	0.558888163	0.74507363	0.239366013	12.5	1.007565375	1.178558526	0.685017879	12.5	0.811806463	0.854116066	0.324923528	15	0.701933318	0.69697094	0.118190012	15	0.660978966	0.629899835	0.139328592
14	1.068555124	1.271921948	0.147242586	8	1.269875757	1.44419981	0.396582012	16	0.588321727	0.672050077	0.087172744	13	1.024834573	1.11946515	0.311302911	13	0.799558199	0.81573116	0.249660762	16	0.729738116	0.716330766	0.104204253	16	0.661984097	0.652713602	0.090661841
15	0.865590648	1.026057781	0.1192749	9	1.110554199	1.236935316	0.346825913	17	0.596375223	0.640342281	0.035459979	13.5	1.053479053	1.081707792	0.317023337	13.5	0.839170104	0.800577529	0.236638296	17	0.761886511	0.743977511	0.097513897	17	0.699210084	0.681602112	0.097175974
15.5	0.767664439	0.906784681	0.105781063	10	0.96836892	1.053343012	0.302421472	18	0.623483693	0.638719798	0.015814328	14	1.091137704	1.07139467	0.286914593	14	0.829155306	0.809013017	0.177920898	18	0.786127615	0.773858053	0.095016091	18	0.715746497	0.710285673	0.079641462
16	0.671535957	0.789280183	0.092534946	11	0.83940444	0.917940758	0.262145883	19	0.652842288	0.651122755	0.014992877	14.5	1.093613789	1.088566659	0.228661358	14.5	0.834670712	0.829721286	0.13467516	19	0.806642598	0.802830006	0.079133869	19	0.742541301	0.736049728	0.091194117
17	0.395546358	0.55731428	0.054504692	12	0.721191287	0.806750683	0.225227933	20	0.679693605	0.668510296	0.01474412	15	1.156691943	1.126702256	0.226950938	15	0.877888748	0.854233922	0.125991806	20	0.842611158	0.829730836	0.096500195	20	0.755687066	0.758286476	0.078164317
17.5	0.398615411	0.457320383	0.054927596	13	0.611861032	0.736732024	0.19108411	21	0.702820723	0.687523408	0.016201576	16	1.205602616	1.233693743	0.191732167	16	0.899505451	0.903020791	0.117653595	21	0.865645214	0.854436288	0.082718492	21	0.770423792	0.777292002	0.066017463
18	0.423727243	0.418781749	0.058387905	14	0.509483483	0.665450845	0.159111617	22	0.724696296	0.706810543	0.015284027	17	1.318167351	1.348733587	0.211085599	17	0.904893769	0.947020143	0.069484826	22	0.876959964	0.877228135	0.086218558	22	0.788414954	0.793570326	0.067556582
18.5	0.397595543	0.432900994	0.054787062	15	0.490529784	0.623775954	0.15319238	23	0.742588155	0.72594512	0.003175016	18	1.429896853	1.456523082	0.235231219	18	0.993676784	0.986315745	0.118091204	23	0.912728835	0.898529179	0.089567568	23	0.811671482	0.807697174	0.083579643
19	0.460288443	0.468437725	0.034878251	16	0.543843525	0.561751833	0.169842253	24	0.758665751	0.745181265	0.010010093	19	1.501318875	1.554121748	0.270120335	19	1.033849008	1.022271475	0.122637645	24	0.922825162	0.918662496	0.094454781	24	0.82791301	0.820300804	0.086651082
19.5	0.511199853	0.511177798	0.008428937	17	0.524426951	0.557748334	0.025645954	25	0.774948784	0.764663504	0.010599222	20	1.603301435	1.642116226	0.302362205	20	1.02686373	1.055844389	0.077991145	25	0.94376124	0.93785137	0.099392548	25	0.837711468	0.831884221	0.075067967
20	0.563392947	0.555473834	0.042149459	18	0.571256213	0.571207234	0.024853914	26	0.789727321	0.784215033	0.007506637	21	1.607009133	1.721734401	0.268643052	21	1.104655863	1.087677892	0.109079918	26	0.958362057	0.956355494	0.105315706	26	0.856615735	0.842885699	0.07809978
20.5	0.606475275	0.600106996	0.020447453	19	0.607853544	0.609546703	0.007628971	27	0.804487914	0.803635988	0.007997018	22	1.740818944	1.794397933	0.404252145	22	1.143723395	1.118072983	0.146382911	27	0.987842887	0.974332684	0.109951461	27	0.870818441	0.853640978	0.081659702
21	0.65271593	0.643978529	0.011659717	20	0.645597636	0.637360165	0.018877468	28	0.820777587	0.822960045	0.008528426	23	1.778028581	1.861293776	0.507099587	23	1.170909258	1.147349062	0.124266261	28	0.99155741	0.991912284	0.093173343	28	0.880558897	0.864415655	0.085899736
21.5	0.688635384	0.686767211	0.027593955	21	0.671921479	0.671477955	0.008753747	29	0.831170059	0.841958767	0.004569353	24	1.792759478	1.923456537	0.246783193	24	1.186735808	1.175718401	0.135303516	29	1.01235614	1.009089935	0.124683354	29	0.903068603	0.875385778	0.108171344
22	0.733790139	0.728560065	0.031954349	22	0.699213034	0.700944462	0.005669969	30	0.845301968	0.8606034	0.00980626	25	1.78081357	1.981726352	0.139214175	25	1.225066299	1.203317871	0.143812849	30	1.029725229	1.025927965	0.131993426	30	0.90499492	0.886625815	0.094835143
22.5	0.782143387	0.769144463	0.036467195	23	0.73352452	0.73150533	0.013429809	31	0.854615147	0.878781323	0.005264516	26	1.995033978	2.036679232	0.255205724	26	1.25663917	1.230215629	0.15395895	32.5	1.071356332	1.066669334	0.11759497	32.5	0.931268631	0.915995154	0.108388586
23	0.820076472	0.808483482	0.04246159	24	0.752750283	0.757200549	0.00982846	32	0.870168138	0.896377454	0.011267347	27	1.965643425	2.088927454	0.349228988	27	1.281619537	1.25651028	0.165823653	35	1.095443827	1.10539763	0.138347762	35	0.961807383	0.946649781	0.122587275
23.5	0.846850218	0.846919134	0.0511702	25	0.776820513	0.781302184	0.005390137	33	0.882163662	0.913368372	0.012069708	28	2.051160062	2.13900365	0.359380011	28	1.300226237	1.282227977	0.180447179	37.5	1.135787401	1.142000755	0.110990917	37.5	1.003572076	0.977689055	0.133874137
24	0.873277766	0.884447843	0.044316317	26	0.805575624	0.810038626	0.011853702	34	0.896890812	0.929693389	0.012832666	29	2.132723471	2.187421322	0.368427659	29	1.312545156	1.307405682	0.199233571	40	1.165975653	1.176377925	0.125413842	40	1.01166225	1.008231542	0.12153255
24.5	0.920844604	0.921226551	0.044969975	27	0.824398863	0.834566481	0.013180032	35	0.909240586	0.945554442	0.0142107	30	2.210546706	2.234434955	0.376437368	30	1.363162075	1.332085185	0.145400428	42.5	1.186518144	1.208438963	0.145035081	42.5	1.036290395	1.037629509	0.136164399
25	0.980061097	0.956900647	0.073900158	28	0.847247559	0.857867893	0.014514518	36	0.917683072	0.960994055	0.006780749	32.5	2.224982632	2.34703455	0.378895684	32.5	1.433183893	1.391771248	0.235413822	45	1.240514395	1.23815015	0.218280193	45	1.053844527	1.065466348	0.155835348
25.5	0.990131057	0.991372368	0.071118082	29	0.862124903	0.880016755	0.008053795	37	0.931751836	0.975869182	0.024116114	35	2.381865931	2.453649735	0.40561158	35	1.48460827	1.44857289	0.281444006	47.5	1.246408767	1.265678161	0.179039171	47.5	1.097919684	1.091588011	0.159601284
26	1.057725941	1.024948513	0.04068322	30	0.886091313	0.901179848	0.01781873	38	0.942718306	0.990245671	0.025157787	37.5	2.525278575	2.554871857	0.430033538	37.5	1.518479073	1.502394986	0.233173582	50	1.292728965	1.291020731	0.285781634	50	1.104896263	1.115896002	0.189140044
26.5	1.056112385	1.057735545	0.036284617	31	0.904513757	0.921605185	0.019680222	39	0.951991513	1.003977584	0.026897973	40	2.657276298	2.650744188	0.452511631	40	1.53424014	1.553348671	0.306385063	55	1.324410902	1.335837367	0.244591424	55	1.139908659	1.159396329	0.094620687
27	1.106240375	1.089829562	0.03802836	32	0.927635254	0.941268463	0.021389901	40	0.959001239	1.01713718	0.014105047	42.5	2.779512509	2.741479869	0.473327422	42.5	1.60923357	1.601448091	0.315835473	60	1.335077044	1.373805058	0.246561241	60	1.159858141	1.196577203	0.096276639
28	1.161130359	1.15225986	0.077815085	33	0.946692322	0.960393111	0.023387296	41	0.963662626	1.029759411	0.020539816	45	2.893396834	2.827191471	0.492720957	45	1.678925968	1.646912305	0.324461863	65	1.4002753	1.405770796	0.258602016	65	1.217324107	1.228254447	0.101046731
29	1.249378815	1.211874592	0.081627758	34	0.961460729	0.979060378	0.025799988	42	0.976326031	1.041933769	0.02157483	47.5	2.999855961	2.90818141	0.510850044	47.5	1.660080238	1.689847763	0.32081982	70	1.459767471	1.432372407	0.269588995	70	1.21422276	1.255069724	0.100789296
30	1.333559069	1.268747505	0.084765352	35	0.985378551	0.997079718	0.013480214	43	0.987673292	1.053607935	0.022295239	50	2.815640306	2.98485278	0.479479679	50	1.719375029	1.730450204	0.332278871	75	1.429641611	1.45466946	0.264025369	75	1.261082878	1.277850927	0.104679026
31	1.402206378	1.32316437	0.076485838	36	0.992019336	1.014594203	0.015123784	44	0.998155949	1.064796366	0.024559717	55	2.988352337	3.125967464	0.508891074	55	1.827752942	1.805149496	0.353223511	80	1.478615503	1.473646727	0.273069839	80	1.304496095	1.297546219	0.108282638
32	1.400133981	1.375456309	0.103907196	37	1.009748498	1.031657749	0.033592338	45	1.00191185	1.075449599	0.020519174	60	3.143629622	3.252696794	0.53533348	60	1.81208733	1.87252069	0.350196043	nan	nan	nan	nan	nan	nan	nan	nan
33	1.470710154	1.425470494	0.107906528	38	1.024826766	1.048272604	0.01766784	46	1.009254415	1.085646081	0.022332451	65	3.284637859	3.367193952	0.559345988	65	1.896988631	1.933468689	0.366603696	nan	nan	nan	nan	nan	nan	nan	nan
34	1.539219333	1.473763312	0.112103605	39	1.055030582	1.064512594	0.043027384	47	1.019349016	1.095339408	0.02902714	70	3.413535943	3.471421601	0.581296239	70	1.974546508	1.988813965	0.381592191	nan	nan	nan	nan	nan	nan	nan	nan
35	1.605452951	1.519469153	0.116970954	40	1.066221768	1.080319191	0.019777962	48	1.02408079	1.104565541	0.014983902	75	3.532417919	3.566893065	0.601540832	75	2.045928614	2.039420439	0.395387183	nan	nan	nan	nan	nan	nan	nan	nan
36	1.668265416	1.563979862	0.120191895	41	1.074433822	1.095671225	0.045615945	49	1.02654116	1.113346755	0.015753086	80	3.64256173	3.654915357	0.620297389	80	2.112078342	2.085741525	0.408170989	nan	nan	nan	nan	nan	nan	nan	nan
37	1.730097795	1.607777513	0.123546309	42	1.101179551	1.110604768	0.051520739	50	1.044241115	1.121736322	0.016340046	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
38	1.78908233	1.650521412	0.12692219	43	1.099162106	1.125141648	0.046635515	51	1.043927078	1.129837939	0.021278258	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
39	1.845881836	1.692292484	0.150625853	44	1.124235911	1.139258574	0.048530986	52	1.060360631	1.137657483	0.037779601	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
40	1.913197631	1.732673207	0.176510527	45	1.129159518	1.152934855	0.0335607	53	1.058050306	1.145172777	0.023866492	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
41	1.967818072	1.772237452	0.20252358	46	1.147177207	1.166270518	0.056224981	54	1.069194316	1.152390859	0.038014442	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
42	1.864538804	1.810785902	0.211767312	47	1.169560288	1.179226962	0.029263239	55	1.068564445	1.159471514	0.022842891	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
43	1.905401239	1.849213497	0.236716852	48	1.167232639	1.191824165	0.038672718	60	1.110478656	1.192692166	0.025821238	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
44	1.952633386	1.887142096	0.26339668	49	1.183553988	1.204088365	0.033851213	65	1.14708278	1.222787747	0.030827942	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
45	1.998760019	1.924556521	0.290922437	50	1.204585371	1.215973001	0.070678027	70	1.205881394	1.250857313	0.070533921	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
46	2.042004358	1.961110027	0.318981224	51	1.229731736	1.22751161	0.076411547	75	1.2221228	1.278137385	0.035747294	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
47	2.084288307	1.996771279	0.347801583	52	1.213646066	1.238722961	0.04191534	80	1.271302528	1.305254871	0.0927636	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
48	2.126924609	2.03186624	0.377585854	53	1.227448277	1.249595914	0.03767032	85	1.273017946	1.333156998	0.057579066	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
49	2.168779216	2.066238953	0.408131891	54	1.246019666	1.260151283	0.037876178	90	1.314844738	1.361155365	0.058891002	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
50	2.209370426	2.099886362	0.439318917	55	1.264393941	1.270387199	0.038217564	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
51	2.247934256	2.132658057	0.470946478	56	1.282465876	1.280392262	0.094951251	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
52	2.284804344	2.165141502	0.503023202	57	1.299809979	1.290144484	0.095718482	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
53	2.321626442	2.196962823	0.535874802	58	1.276549814	1.299648132	0.056935805	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
54	2.358476649	2.22841452	0.569518119	59	1.29237034	1.308927042	0.062293085	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
55	2.394931119	2.259171345	0.578321039	60	1.308056673	1.3179502	0.062837201	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
56	2.430936813	2.289155061	0.58701559	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
57	2.465129552	2.318302319	0.595272354	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
58	2.497110828	2.346847279	0.6029951	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
59	2.529146744	2.374979453	0.61073104	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan
60	2.561325701	2.402652143	0.618501521	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan	nan


==> data/vxx_volvol.dat <==
vxxKa	vxxMKTa	vxxLVax01	vxxLVax04	vxxLVax07	vxxLVax10	vxxLVax11	vxxLVax13	vxxKb	vxxMKTb	vxxLVbx01	vxxLVbx04	vxxLVbx07	vxxLVbx10	vxxLVbx11	vxxLVbx13	vxxKc	vxxMKTc	vxxLVcx01	vxxLVcx04	vxxLVcx07	vxxLVcx10	vxxLVcx11	vxxLVcx13
8	3.096973743	2.746343953	2.96860325	3.195257113	3.345283195	3.254173056	3.462271935	2	3.689185926	3.352687233	3.778531378	4.155793315	4.58510281	4.408753031	5.085064362	10	0.774321726	0.954937055	1.205439684	1.337910386	1.479737412	1.449916795	1.587736373
9	2.718446556	2.399263656	2.59959217	2.802116789	2.936400808	2.857562769	3.041218237	3	2.993003229	2.846621814	3.199195882	3.50028168	3.837779908	3.627486918	4.217305768	11	0.670796113	0.84284808	1.068164679	1.188132065	1.317039779	1.288620829	1.415415464
10	2.380147826	2.088530518	2.269369533	2.450495282	2.570855537	2.502887503	2.664930249	4	2.523581465	2.372898482	2.682423211	2.939818959	3.226525429	3.05384597	3.542674863	12	0.663548871	0.740266129	0.942542603	1.05118906	1.168484797	1.141345418	1.258282369
11	2.073259205	1.806443831	1.969639634	2.131439807	2.239248328	2.181087809	2.323649558	5	2.170685778	2.01746356	2.297240947	2.524843584	2.777593564	2.630438263	3.052494741	13	0.488276214	0.64592648	0.826410929	0.924664312	1.031347079	1.00544365	1.113425043
12	1.511821606	1.547275659	1.694274818	1.838301188	1.934595864	1.885438286	2.010136905	6	1.888008345	1.733214174	1.990483109	2.195749149	2.423410071	2.295295301	2.668329072	14	0.564587369	0.560431243	0.71924596	0.807547601	0.904218783	0.87973926	0.979198583
13	1.282972712	1.306588107	1.438471802	1.565913822	1.651479625	1.610715675	1.718777208	7	1.450996479	1.49615846	1.735432678	1.92293513	2.130832965	2.017815672	2.352417005	15	0.558888163	0.490786059	0.624648546	0.702603227	0.788941939	0.766393769	0.85712493
14	1.068555124	1.080750239	1.198301389	1.310036264	1.385452402	1.352638766	1.444956146	8	1.269875757	1.292516041	1.516818847	1.689596287	1.881224834	1.780702193	2.083787289	15.5	0.573604945	0.467137924	0.586248785	0.658060434	0.738597498	0.717293811	0.803092218
15	0.865590648	0.866610822	0.970318479	1.066927875	1.132568935	1.107416049	1.184578712	9	1.110554199	1.113629638	1.325097661	1.485285381	1.663093083	1.573239791	1.849592486	16	0.588321727	0.455249867	0.558070338	0.622498259	0.696391819	0.676612333	0.7566255
15.5	0.767664439	0.762957241	0.859848365	0.949015793	1.0098508	0.9884656	1.05817476	10	0.96836892	0.953759431	1.153940563	1.303081928	1.468832825	1.388324947	1.641395073	16.5	0.592348475	0.455037454	0.542002972	0.598649138	0.665222569	0.647181912	0.720489296
16	0.671535957	0.661034807	0.751130168	0.832872019	0.888910417	0.871285654	0.933564134	11	0.83940444	0.808801895	0.998852149	1.138124698	1.293116464	1.220985971	1.453336806	17	0.596375223	0.463319295	0.537171995	0.586449415	0.646001452	0.629591475	0.695992102
16.5	0.533541158	0.560629991	0.643813448	0.718019037	0.769192112	0.755313067	0.810139011	12	0.721191287	0.675755835	0.856534079	0.986816333	1.132068086	1.067622814	1.281155157	17.5	0.609929458	0.47638325	0.540334373	0.583472139	0.636998657	0.621961052	0.682004189
17	0.395546358	0.469801237	0.543615075	0.608232284	0.653318271	0.642003405	0.689932588	13	0.611861032	0.552388283	0.72452362	0.846451056	0.982723133	0.925421252	1.121572056	18	0.623483693	0.491491023	0.548157532	0.586744938	0.635307745	0.62134652	0.675936899
17.5	0.398615411	0.420238796	0.478018727	0.527344545	0.562787376	0.549523631	0.592285621	14	0.509483483	0.436897267	0.600822851	0.714901504	0.842746499	0.792269902	0.972044106	18.5	0.638162991	0.506874476	0.558548791	0.593745571	0.638475556	0.625228924	0.675430855
18	0.423727243	0.419248456	0.462266525	0.495773889	0.52151685	0.506473568	0.542480839	15	0.490529784	0.329213493	0.484960859	0.591362125	0.711015325	0.667545121	0.831216576	19	0.652842288	0.522102668	0.570175931	0.602719542	0.64456944	0.631806436	0.678603636
18.5	0.397595543	0.441612625	0.477484303	0.500626417	0.519902193	0.506259869	0.534501938	15.5	0.517186655	0.279712402	0.431124525	0.533494369	0.648922113	0.609381166	0.764547718	19.5	0.666267947	0.536798106	0.582148528	0.612839982	0.652346652	0.63993095	0.684134364
19	0.460288443	0.472489785	0.505388992	0.522654638	0.538052083	0.526899189	0.549607762	16	0.543843525	0.235616044	0.382259114	0.480132803	0.59099558	0.556115651	0.701809316	20	0.679693605	0.550860012	0.594229956	0.623564496	0.661131645	0.648937673	0.691157971
19.5	0.511199853	0.506519148	0.537552564	0.5520711	0.565422519	0.555994762	0.574639425	16.5	0.534135238	0.202643849	0.343489904	0.435757964	0.541098074	0.512298076	0.646340183	20.5	0.691257164	0.564295924	0.606260647	0.634545785	0.670502538	0.658401012	0.699048769
20	0.563392947	0.541708855	0.571665928	0.584509736	0.597507569	0.58905479	0.604717879	17	0.524426951	0.189616701	0.323506023	0.408790553	0.507129486	0.485686867	0.605299618	21	0.702820723	0.577140483	0.618166383	0.645607841	0.680222322	0.66811067	0.707411065
20.5	0.606475275	0.577353331	0.606677312	0.618783068	0.631635131	0.623929701	0.63743264	17.5	0.547841582	0.197017694	0.324597039	0.402999008	0.49421315	0.479591064	0.584922485	21.5	0.71375851	0.589568531	0.629876057	0.656694898	0.690146796	0.677970303	0.71618038
21	0.65271593	0.613125343	0.641768543	0.653940194	0.666649279	0.659540608	0.671464987	18	0.571256213	0.216338132	0.339528469	0.412860491	0.498382701	0.488649421	0.582880732	22	0.724696296	0.601672772	0.641542288	0.667698394	0.700255446	0.687954301	0.725242205
21.5	0.688635384	0.648951179	0.676923078	0.689545899	0.701993836	0.695216589	0.706000857	18.5	0.589554879	0.240325856	0.360753075	0.430762529	0.512417856	0.5057086	0.59239422	22.5	0.733642226	0.613483769	0.653097216	0.678685996	0.710500047	0.698046164	0.734523715
22	0.733790139	0.684532397	0.711829626	0.72549915	0.737568319	0.730814682	0.74098306	19	0.607853544	0.265132231	0.383821592	0.451617057	0.530694187	0.525856322	0.607619949	23	0.742588155	0.625176464	0.664552318	0.689671578	0.720784617	0.708245172	0.744021783
22.5	0.782143387	0.719791527	0.746416325	0.761349523	0.773440102	0.766422547	0.776053126	19.5	0.62672559	0.289079866	0.40672905	0.473035578	0.550355286	0.54667392	0.625231662	23.5	0.750626953	0.636834938	0.676017142	0.700677771	0.731164408	0.718553702	0.753644409
23	0.820076472	0.754554635	0.780590058	0.797029514	0.809326533	0.801873609	0.811206501	20	0.645597636	0.311687812	0.428727168	0.493897307	0.569988142	0.567017838	0.643438388	24	0.758665751	0.64838507	0.687403294	0.71172645	0.741643583	0.72894133	0.76342298
23.5	0.846850218	0.78875781	0.814017313	0.832550792	0.844921348	0.836783718	0.846075483	20.5	0.658759558	0.332867713	0.449573336	0.513824392	0.589028991	0.586505262	0.661515231	24.5	0.766807268	0.659906657	0.698687613	0.722798192	0.75221156	0.73939062	0.7732562
24	0.873277766	0.822350738	0.847097351	0.867901731	0.879815663	0.870972205	0.88058036	21	0.671921479	0.352829642	0.469340723	0.532776263	0.607263882	0.605077349	0.679111659	25	0.774948784	0.671376204	0.709874673	0.733837869	0.762835609	0.749907941	0.783169493
24.5	0.920844604	0.854934282	0.879617751	0.902669692	0.913997765	0.904523878	0.914528647	21.5	0.685567257	0.371759784	0.488176839	0.550909153	0.624756103	0.622833232	0.69618762	25.5	0.782338053	0.682818434	0.721003596	0.744814012	0.773498582	0.760467833	0.793112709
25	0.980061097	0.886621795	0.911895021	0.936694164	0.948020041	0.937469692	0.947678999	22	0.699213034	0.389953065	0.5063729	0.568490928	0.641738042	0.63999071	0.712844207	26	0.789727321	0.694174985	0.732075697	0.75576755	0.784180198	0.77107455	0.80311017
25.5	0.990131057	0.917659038	0.943175242	0.970143252	0.981361213	0.969751384	0.980187107	22.5	0.716368777	0.407727479	0.524205223	0.585743925	0.658385201	0.656748058	0.729249607	26.5	0.797107618	0.705446295	0.743057552	0.766679638	0.794868301	0.781687652	0.813109656
26	1.057725941	0.94765185	0.973811622	1.003350963	1.013919857	1.001228008	1.012176655	23	0.73352452	0.425231702	0.541803935	0.602779563	0.674820819	0.673307432	0.745502355	27	0.804487914	0.716645348	0.753916163	0.777556162	0.805557512	0.792307442	0.823119281
26.5	1.056112385	0.97638684	1.004208669	1.036089374	1.045958139	1.031942241	1.04350926	23.5	0.743137402	0.442652253	0.559352986	0.619769566	0.691180912	0.689780517	0.7617322	28	0.820777587	0.738659578	0.775299926	0.799047647	0.826753719	0.813428434	0.843176497
27	1.106240375	1.004043479	1.034002512	1.067971562	1.077602685	1.062155481	1.07418514	24	0.752750283	0.460012422	0.57690559	0.636731767	0.707522861	0.706230508	0.778021303	29	0.831170059	0.760022212	0.796228049	0.819967849	0.847729436	0.834264249	0.863077315
28	1.161130359	1.056535986	1.091573089	1.129753954	1.138969562	1.120264389	1.13343322	24.5	0.764785398	0.477371286	0.594437064	0.653718231	0.723889712	0.722729625	0.794378855	30	0.845301968	0.780480953	0.816609172	0.840280768	0.868219545	0.854608975	0.882602825
29	1.249378815	1.106173711	1.145740196	1.189403132	1.197620445	1.175862594	1.190369248	25	0.776820513	0.494807308	0.61199587	0.670814147	0.740389404	0.739358903	0.810919762	31	0.854615147	0.800191954	0.836287389	0.85990203	0.888119426	0.87442287	0.901605535
30	1.333559069	1.152758959	1.196588314	1.246816621	1.253114186	1.22863202	1.244994276	25.5	0.791198069	0.512247385	0.629541151	0.687980274	0.756978139	0.756089147	0.827596806	32	0.870168138	0.81903375	0.855133102	0.878719797	0.907220712	0.893609191	0.920050523
31	1.402206378	1.196572726	1.244887907	1.30170173	1.306240423	1.279389297	1.297433899	26	0.805575624	0.529584555	0.647014298	0.705109715	0.773591891	0.772865077	0.844339404	33	0.882163662	0.836990744	0.873313292	0.896922813	0.925536471	0.912101129	0.937834603
32	1.400133981	1.240271974	1.291164401	1.355156209	1.357508173	1.328605993	1.347635751	26.5	0.814987244	0.546789391	0.664361895	0.722135475	0.790143467	0.789611724	0.861048198	34	0.896890812	0.854083204	0.890688777	0.91438975	0.94316855	0.929854689	0.954980903
33	1.470710154	1.283790178	1.335514776	1.406739635	1.406367422	1.375989892	1.396492817	27	0.824398863	0.56385799	0.681577555	0.739048697	0.806628161	0.806285086	0.877664448	35	0.909240586	0.870387875	0.90715032	0.931227458	0.960096419	0.946889452	0.97147683
34	1.539219333	1.324701139	1.378449131	1.456368961	1.452969173	1.421433432	1.443361515	28	0.847247559	0.597390451	0.715352335	0.772349097	0.839099659	0.839165743	0.910516012	36	0.917683072	0.885966739	0.922830558	0.947364003	0.976347404	0.963219885	0.987244318
35	1.605452951	1.364781042	1.420148562	1.50441289	1.498690552	1.465684875	1.487888175	29	0.862124903	0.629684631	0.748057253	0.804621487	0.870634789	0.87112169	0.942532636	37	0.931751836	0.900779569	0.937765791	0.962795977	0.9918855	0.978846986	1.002380209
36	1.668265416	1.404009972	1.460748033	1.551364086	1.543209978	1.508099816	1.530377867	30	0.886091313	0.660428022	0.779432492	0.835694939	0.901097994	0.901999511	0.973559482	38	0.942718306	0.914858909	0.952026662	0.977557719	1.006736036	0.993801643	1.016881046
37	1.730097795	1.442615112	1.499470015	1.596781034	1.586499243	1.549315521	1.571393442	31	0.904513757	0.689759845	0.809436978	0.865426146	0.930395964	0.931603777	1.003438492	39	0.951991513	0.928137126	0.965539128	0.991693723	1.020916509	1.008121003	1.0307854
38	1.78908233	1.480669154	1.536606585	1.641091639	1.629013118	1.589708367	1.611003753	32	0.927635254	0.717568793	0.837904945	0.893670636	0.958276339	0.959798043	1.031981994	40	0.959001239	0.940716858	0.978258596	1.005146115	1.034440731	1.021777926	1.044028047
39	1.845881836	1.517986756	1.572495329	1.68484395	1.670757221	1.629651415	1.649716932	33	0.946692322	0.743798167	0.864827075	0.920527739	0.984730364	0.986587301	1.059167994	41	0.963662626	0.95258996	0.990325939	1.017969228	1.047313142	1.03478579	1.056588645
40	1.913197631	1.554627383	1.607689338	1.727487303	1.712004327	1.668682605	1.687300544	34	0.961460729	0.768609391	0.890279639	0.946000983	1.009800224	1.011993865	1.085015685	42	0.976326031	0.96376526	1.001883026	1.030134265	1.059545925	1.047151689	1.068494414
41	1.967818072	1.590959112	1.641413597	1.769545895	1.752159995	1.706880182	1.724633072	35	0.985378551	0.791988103	0.914331977	0.970134672	1.033514272	1.036014941	1.109555966	43	0.987673292	0.974316612	1.012882187	1.04159358	1.071214169	1.058937495	1.079820833
42	1.864538804	1.627504556	1.674605768	1.80994708	1.79266565	1.744548007	1.760642975	36	0.992019336	0.813858827	0.937020575	0.992943494	1.055896688	1.058662561	1.132783674	44	0.998155949	0.984214171	1.02331025	1.052435122	1.082278176	1.070163412	1.090656457
43	1.905401239	1.663191205	1.707275493	1.849439861	1.832828191	1.781507954	1.796158958	37	1.009748498	0.834486062	0.958421927	1.014489594	1.077014625	1.080076561	1.154787669	45	1.00191185	0.993671469	1.033178038	1.062716491	1.092878682	1.080890218	1.100974632
44	1.952633386	1.698696385	1.739456216	1.88867589	1.872380952	1.817943595	1.831196863	38	1.024826766	0.853932431	0.978625598	1.034879307	1.096924345	1.100273621	1.175560731	46	1.009254415	1.002560808	1.04246598	1.072453676	1.103125259	1.091167255	1.110799283
45	1.998760019	1.733238876	1.772033353	1.927375309	1.910830027	1.853428108	1.86521549	39	1.055030582	0.872284747	0.997774076	1.054194691	1.115663413	1.119322213	1.195161907	47	1.019349016	1.010982097	1.051271753	1.081687081	1.112966065	1.100978537	1.12017077
46	2.042004358	1.766777867	1.803950608	1.964722011	1.948216455	1.888037343	1.898262525	40	1.066221768	0.889535299	1.01593023	1.072551044	1.133371947	1.137352019	1.21370639	48	1.02408079	1.018977367	1.059549738	1.090445164	1.122429268	1.110343512	1.129072828
47	2.084288307	1.798841809	1.835377485	2.001019471	1.984153859	1.921774331	1.930691126	41	1.074433822	0.905737367	1.033156861	1.089986592	1.150111041	1.154407064	1.231278427	49	1.02654116	1.02643802	1.067380207	1.098779574	1.13153599	1.119303341	1.137596512
48	2.126924609	1.831334711	1.866174756	2.036549033	2.018741897	1.954684233	1.962239858	42	1.101179551	0.921000879	1.049462446	1.106510655	1.16588451	1.170557161	1.247946494	50	1.044241115	1.033531436	1.074722698	1.106715238	1.140235707	1.127828132	1.145613193
49	2.168779216	1.863039796	1.895713113	2.071477364	2.052590087	1.987021768	1.993330972	43	1.099162106	0.935498635	1.064938934	1.122186635	1.180799086	1.185872926	1.263798225	51	1.043927078	1.040342304	1.081756476	1.114318101	1.14850563	1.13597937	1.153321672
50	2.209370426	1.894819681	1.924879861	2.105747221	2.086191437	2.01892187	2.024630314	44	1.124235911	0.949313023	1.079701958	1.137136325	1.194936979	1.200411506	1.278881537	52	1.060360631	1.046791027	1.088322577	1.121573807	1.156384151	1.143767411	1.160707345
51	2.247934256	1.926696041	1.954071936	2.139142938	2.11906989	2.050092331	2.05538656	45	1.129159518	0.962461383	1.093842249	1.151440278	1.208393524	1.214176716	1.293311112	53	1.058050306	1.052814629	1.094541377	1.128474821	1.163972708	1.151220991	1.167809008
52	2.284804344	1.958013791	1.982466436	2.171775253	2.151407497	2.080654671	2.085200203	46	1.147177207	0.974828649	1.107219496	1.165079908	1.221116066	1.227232001	1.307112591	54	1.069194316	1.058595883	1.100359756	1.135163778	1.171317247	1.1583719	1.174578384
53	2.321626442	1.98875941	2.009681395	2.204006428	2.182750357	2.110333727	2.114275607	47	1.169560288	0.986369106	1.119929328	1.178068177	1.233184978	1.239618062	1.320282316	55	1.068564445	1.064101638	1.105827753	1.141718679	1.178325594	1.165207866	1.180994046
54	2.358476649	2.019411489	2.036588971	2.235264788	2.21351687	2.139327669	2.142793006	48	1.167232639	0.997271681	1.132087218	1.190495538	1.244741688	1.251445071	1.332946507	56	1.076947287	1.069209724	1.111003065	1.148116445	1.185042426	1.171773388	1.187047482
55	2.394931119	2.049258405	2.063258615	2.265570978	2.243572216	2.167552415	2.171039269	49	1.183553988	1.007727796	1.143858223	1.202450417	1.255728875	1.262675779	1.345056901	57	1.085330129	1.074156224	1.115903975	1.154360514	1.191571836	1.178103647	1.192790717
56	2.430936813	2.078357996	2.090056128	2.295223176	2.272974874	2.195156621	2.198594468	50	1.204585371	1.017609545	1.155135991	1.21387971	1.26619576	1.273418368	1.356706776	58	1.093712972	1.078782577	1.120548255	1.160347784	1.197948161	1.184207267	1.198277979
57	2.465129552	2.107294373	2.11622614	2.324263991	2.301666156	2.222129446	2.225213733	51	1.229731736	1.026883453	1.165903501	1.224795474	1.276170552	1.283703095	1.367932027	59	1.102095814	1.083199734	1.12489418	1.166158812	1.204091434	1.190101101	1.203623236
58	2.497110828	2.135536384	2.142179977	2.353115557	2.329793669	2.248627167	2.251283477	52	1.213646066	1.035744435	1.176210999	1.235321636	1.285725799	1.293562472	1.378716909	60	1.110478656	1.087451902	1.129075411	1.171722297	1.210050079	1.19579428	1.208765969
59	2.529146744	2.163102054	2.16765766	2.381649375	2.357451798	2.274555081	2.276516463	53	1.227448277	1.04427842	1.186132034	1.245433109	1.294783262	1.302982386	1.388999965	65	1.14708278	1.107728017	1.149478609	1.197324394	1.237633577	1.221955724	1.23166669
60	2.561325701	2.190015736	2.193486423	2.409745274	2.384341561	2.300062486	2.30125769	54	1.246019666	1.052336764	1.195660499	1.255170609	1.30342653	1.312070785	1.398876032	70	1.205881394	1.12761191	1.166770332	1.222157636	1.262564112	1.245751056	1.251902473
nan	nan	nan	nan	nan	nan	nan	nan	55	1.264393941	1.059827243	1.204789055	1.264601667	1.311759749	1.32083992	1.408438018	75	1.2221228	1.146320856	1.182477018	1.247760808	1.286535644	1.269223524	1.271522475
nan	nan	nan	nan	nan	nan	nan	nan	56	1.282465876	1.066878094	1.213528697	1.273772769	1.319740225	1.329262711	1.417705869	80	1.271302528	1.166799353	1.195983369	1.273869264	1.309402794	1.29253095	1.291201875
nan	nan	nan	nan	nan	nan	nan	nan	57	1.299809979	1.0735836	1.222000476	1.282587145	1.327312401	1.33740843	1.426608561	85	1.273017946	1.187010335	1.208237362	1.298623927	1.331799673	1.315461123	1.310666045
nan	nan	nan	nan	nan	nan	nan	nan	58	1.276549814	1.080166042	1.230345021	1.291199243	1.334691823	1.345423388	1.435281259	90	1.314844738	1.205441891	1.219937578	1.322250842	1.355130847	1.337999461	1.329113471
nan	nan	nan	nan	nan	nan	nan	nan	59	1.29237034	1.086669736	1.238573068	1.299605587	1.341859751	1.35328058	1.443736156	nan	nan	nan	nan	nan	nan	nan	nan
nan	nan	nan	nan	nan	nan	nan	nan	60	1.308056673	1.093217825	1.246746747	1.307904437	1.348871012	1.361045121	1.451982036	nan	nan	nan	nan	nan	nan	nan	nan

